Composite Quasar Spectra From the Sloan Digital Sky Survey

We have created a variety of composite quasar spectra using a homogeneous data set of over 2200 spectra from the Sloan Digital Sky Survey (SDSS). The quasar sample spans a redshift range of 0.044 <= z <= 4.789, and an absolute r' magnitude range of -18.0 to -26.5. The median composite covers a rest wavelength range from 800 - 8555A, and reaches a peak signal-to-noise ratio of over 300 per 1A resolution element in the rest frame. We have identified over 80 emission line features in the spectrum. Emission line peak velocity shifts of the broad permitted and semi-forbidden lines are strongly correlated with ionization energy, as previously suggested, but we find that the narrow forbidden lines are also shifted by amounts which are strongly correlated with ionization energy. The magnitude of the forbidden line shifts is < 100 km/s, compared to shifts of up to 550 km/s for some of the permitted and semi-forbidden lines. At wavelengths longer than the Ly-a emission, the continuum of the geometric mean composite is well-fit by two power-laws, with a break at approximately 5000A. The frequency power law index, alpha_nu, is -0.44 from 1300 - 5000A, and -2.45 redward of about 5000A. The abrupt change in slope can be accounted for partly by host galaxy contamination at low redshift. Stellar absorption lines, including higher-order Balmer lines, seen in the composites suggest that young or intermediate age stars make a significant contribution to the light of the host galaxies. An electronic table of the median quasar template is available.

==> VandenBerk.tab1.dat <==
----------vandenberk.t1.online.txt----------------------------------------------
1-6   F6.1 "Angstroms" Wavelength
8-13  F6.3 none Relative Flux Density
15-19 F5.3 none Relative Flux Density 68% semi-interquantile range
----------vandenberk.t1.online.txt----------------------------------------------
 800.5  0.149 0.074 
 801.5  0.000 0.260 
 802.5  0.676 0.227 
 803.5  0.000 0.222 
 804.5  0.413 0.159 
 805.5  0.338 0.326 
 806.5  0.224 0.159 
 807.5  0.122 0.360 
 808.5  0.612 0.346 
 809.5  0.752 0.304 
 810.5  0.197 0.257 
 811.5  0.187 0.189 
 812.5  0.000 0.126 
 813.5  0.000 0.171 
 814.5  0.502 0.181 
 815.5  0.000 0.099 
 816.5  0.000 0.244 
 817.5  0.000 0.276 
 818.5  0.000 0.257 
 819.5  0.759 0.320 
 820.5  0.536 0.445 
 821.5  0.445 0.307 
 822.5  1.238 0.334 
 823.5  0.797 0.462 
 824.5  0.782 0.456 
 825.5  0.197 0.193 
 826.5  0.384 0.257 
 827.5  0.246 0.244 
 828.5  0.887 0.286 
 829.5  0.562 0.366 
 830.5  0.344 0.199 
 831.5  1.261 0.426 
 832.5  1.009 0.254 
 833.5  1.036 0.370 
 834.5  0.094 0.262 
 835.5  0.338 0.260 
 836.5  0.332 0.232 
 837.5  1.059 0.332 
 838.5  0.279 0.346 
 839.5  0.671 0.336 
 840.5  0.088 0.278 
 841.5  0.795 0.310 
 842.5  0.398 0.231 
 843.5  0.484 0.288 
 844.5  0.771 0.251 
 845.5  0.344 0.194 
 846.5  0.539 0.260 
 847.5  0.751 0.331 
 848.5  1.108 0.295 
 849.5  1.261 0.287 
 850.5  0.607 0.213 
 851.5  0.449 0.260 
 852.5  0.744 0.212 
 853.5  1.033 0.310 
 854.5  1.059 0.282 
 855.5  0.205 0.297 
 856.5  0.240 0.216 
 857.5  0.715 0.330 
 858.5  0.458 0.234 
 859.5  1.182 0.328 
 860.5  0.855 0.309 
 861.5  0.619 0.285 
 862.5  0.969 0.335 
 863.5  0.926 0.245 
 864.5  0.698 0.244 
 865.5  0.745 0.276 
 866.5  1.071 0.344 
 867.5  0.591 0.259 
 868.5  1.028 0.248 
 869.5  1.077 0.267 
 870.5  0.516 0.296 
 871.5  0.541 0.255 
 872.5  1.510 0.311 
 873.5  0.559 0.254 
 874.5  0.986 0.281 
 875.5  1.224 0.362 
 876.5  1.277 0.391 
 877.5  1.125 0.331 
 878.5  0.871 0.260 
 879.5  0.656 0.249 
 880.5  0.782 0.232 
 881.5  1.514 0.351 
 882.5  1.347 0.316 
 883.5  1.036 0.317 
 884.5  1.464 0.338 
 885.5  1.404 0.331 
 886.5  1.365 0.274 
 887.5  2.028 0.367 
 888.5  1.081 0.309 
 889.5  1.063 0.310 
 890.5  1.666 0.321 
 891.5  1.651 0.296 
 892.5  1.783 0.318 
 893.5  1.897 0.333 
 894.5  2.214 0.407 
 895.5  2.049 0.377 
 896.5  2.193 0.386 
 897.5  1.717 0.317 
 898.5  1.652 0.320 
 899.5  1.901 0.378 
 900.5  1.892 0.316 
 901.5  1.941 0.326 
 902.5  2.818 0.335 
 903.5  2.302 0.323 
 904.5  2.338 0.326 
 905.5  1.735 0.408 
 906.5  2.224 0.368 
 907.5  2.612 0.523 
 908.5  2.188 0.421 
 909.5  1.752 0.431 
 910.5  2.145 0.427 
 911.5  2.160 0.361 
 912.5  2.648 0.353 
 913.5  2.779 0.394 
 914.5  3.006 0.526 
 915.5  3.610 0.331 
 916.5  2.825 0.363 
 917.5  2.700 0.284 
 918.5  3.338 0.343 
 919.5  3.957 0.370 
 920.5  3.584 0.448 
 921.5  3.015 0.330 
 922.5  3.549 0.417 
 923.5  3.799 0.353 
 924.5  3.973 0.440 
 925.5  3.794 0.392 
 926.5  3.357 0.349 
 927.5  3.527 0.366 
 928.5  4.086 0.368 
 929.5  4.078 0.381 
 930.5  3.268 0.345 
 931.5  3.710 0.396 
 932.5  3.962 0.384 
 933.5  3.076 0.443 
 934.5  3.845 0.386 
 935.5  3.503 0.490 
 936.5  3.338 0.413 
 937.5  4.016 0.341 
 938.5  4.644 0.400 
 939.5  4.288 0.492 
 940.5  4.578 0.454 
 941.5  4.628 0.417 
 942.5  4.728 0.373 
 943.5  4.808 0.336 
 944.5  4.032 0.380 
 945.5  4.551 0.288 
 946.5  3.910 0.303 
 947.5  4.622 0.435 
 948.5  4.173 0.433 
 949.5  3.942 0.370 
 950.5  4.346 0.349 
 951.5  4.930 0.410 
 952.5  4.447 0.397 
 953.5  3.877 0.318 
 954.5  3.892 0.398 
 955.5  3.513 0.300 
 956.5  3.282 0.292 
 957.5  3.390 0.345 
 958.5  3.638 0.364 
 959.5  4.169 0.307 
 960.5  4.308 0.324 
 961.5  3.946 0.396 
 962.5  3.381 0.366 
 963.5  4.265 0.399 
 964.5  3.666 0.396 
 965.5  4.098 0.412 
 966.5  4.209 0.313 
 967.5  5.273 0.341 
 968.5  4.767 0.398 
 969.5  3.833 0.308 
 970.5  4.686 0.323 
 971.5  5.311 0.324 
 972.5  4.827 0.415 
 973.5  4.961 0.348 
 974.5  5.207 0.420 
 975.5  4.758 0.371 
 976.5  4.892 0.432 
 977.5  5.112 0.355 
 978.5  3.843 0.352 
 979.5  4.854 0.390 
 980.5  4.546 0.385 
 981.5  5.349 0.428 
 982.5  5.094 0.366 
 983.5  4.398 0.363 
 984.5  5.099 0.388 
 985.5  4.765 0.349 
 986.5  5.375 0.438 
 987.5  5.459 0.317 
 988.5  6.180 0.407 
 989.5  5.486 0.367 
 990.5  5.139 0.371 
 991.5  5.411 0.352 
 992.5  4.741 0.349 
 993.5  5.187 0.358 
 994.5  4.996 0.265 
 995.5  4.957 0.351 
 996.5  4.713 0.286 
 997.5  4.629 0.338 
 998.5  4.660 0.347 
 999.5  4.134 0.347 
1000.5  4.742 0.305 
1001.5  3.958 0.304 
1002.5  4.303 0.355 
1003.5  4.117 0.344 
1004.5  4.677 0.380 
1005.5  4.919 0.365 
1006.5  4.785 0.347 
1007.5  4.548 0.368 
1008.5  4.620 0.372 
1009.5  4.641 0.425 
1010.5  4.979 0.391 
1011.5  4.164 0.417 
1012.5  4.872 0.314 
1013.5  4.824 0.391 
1014.5  4.892 0.393 
1015.5  5.320 0.374 
1016.5  5.717 0.434 
1017.5  5.499 0.395 
1018.5  4.750 0.398 
1019.5  5.945 0.349 
1020.5  6.101 0.401 
1021.5  6.595 0.376 
1022.5  5.659 0.382 
1023.5  5.195 0.375 
1024.5  6.278 0.388 
1025.5  7.073 0.372 
1026.5  6.984 0.398 
1027.5  7.354 0.488 
1028.5  7.839 0.478 
1029.5  8.141 0.440 
1030.5  7.159 0.514 
1031.5  6.832 0.427 
1032.5  7.363 0.360 
1033.5  7.352 0.453 
1034.5  8.084 0.449 
1035.5  7.527 0.493 
1036.5  8.154 0.424 
1037.5  7.217 0.462 
1038.5  6.886 0.377 
1039.5  7.060 0.410 
1040.5  6.762 0.340 
1041.5  5.929 0.360 
1042.5  6.227 0.330 
1043.5  6.005 0.364 
1044.5  5.753 0.331 
1045.5  5.689 0.361 
1046.5  5.723 0.323 
1047.5  6.121 0.299 
1048.5  5.720 0.300 
1049.5  5.827 0.250 
1050.5  5.394 0.278 
1051.5  6.079 0.295 
1052.5  5.334 0.309 
1053.5  5.667 0.316 
1054.5  5.132 0.254 
1055.5  5.224 0.311 
1056.5  5.582 0.296 
1057.5  5.419 0.281 
1058.5  5.897 0.264 
1059.5  6.076 0.308 
1060.5  5.483 0.286 
1061.5  5.522 0.299 
1062.5  5.410 0.292 
1063.5  5.955 0.266 
1064.5  5.786 0.309 
1065.5  4.603 0.314 
1066.5  6.043 0.322 
1067.5  5.571 0.312 
1068.5  5.740 0.250 
1069.5  5.289 0.291 
1070.5  5.215 0.305 
1071.5  5.336 0.290 
1072.5  4.976 0.309 
1073.5  5.295 0.282 
1074.5  5.306 0.312 
1075.5  5.418 0.320 
1076.5  4.818 0.314 
1077.5  5.209 0.282 
1078.5  5.702 0.255 
1079.5  5.263 0.248 
1080.5  4.895 0.261 
1081.5  4.737 0.258 
1082.5  5.080 0.248 
1083.5  4.752 0.237 
1084.5  4.927 0.291 
1085.5  4.840 0.275 
1086.5  4.676 0.272 
1087.5  4.168 0.266 
1088.5  4.795 0.247 
1089.5  4.800 0.286 
1090.5  4.485 0.251 
1091.5  4.479 0.202 
1092.5  4.606 0.227 
1093.5  4.618 0.247 
1094.5  4.663 0.238 
1095.5  4.761 0.256 
1096.5  4.493 0.253 
1097.5  4.453 0.232 
1098.5  4.377 0.250 
1099.5  4.115 0.250 
1100.5  4.170 0.262 
1101.5  4.562 0.207 
1102.5  4.375 0.256 
1103.5  4.829 0.266 
1104.5  5.173 0.218 
1105.5  4.995 0.247 
1106.5  4.894 0.225 
1107.5  4.935 0.222 
1108.5  5.016 0.246 
1109.5  4.487 0.234 
1110.5  5.429 0.249 
1111.5  5.199 0.257 
1112.5  5.009 0.231 
1113.5  4.846 0.264 
1114.5  4.589 0.246 
1115.5  5.173 0.292 
1116.5  5.198 0.252 
1117.5  5.142 0.216 
1118.5  5.210 0.223 
1119.5  5.033 0.257 
1120.5  5.045 0.250 
1121.5  5.329 0.241 
1122.5  4.911 0.250 
1123.5  5.260 0.204 
1124.5  4.767 0.221 
1125.5  5.185 0.225 
1126.5  4.493 0.227 
1127.5  5.176 0.232 
1128.5  5.108 0.211 
1129.5  5.125 0.245 
1130.5  4.791 0.214 
1131.5  4.825 0.260 
1132.5  4.483 0.215 
1133.5  4.883 0.221 
1134.5  4.764 0.256 
1135.5  4.703 0.214 
1136.5  4.647 0.229 
1137.5  4.816 0.224 
1138.5  4.451 0.243 
1139.5  4.504 0.194 
1140.5  4.616 0.219 
1141.5  4.381 0.212 
1142.5  4.450 0.201 
1143.5  4.673 0.207 
1144.5  4.580 0.205 
1145.5  4.649 0.210 
1146.5  5.141 0.207 
1147.5  4.658 0.171 
1148.5  4.748 0.190 
1149.5  4.833 0.223 
1150.5  4.499 0.198 
1151.5  4.683 0.203 
1152.5  4.812 0.241 
1153.5  4.962 0.230 
1154.5  4.242 0.217 
1155.5  4.946 0.195 
1156.5  4.863 0.208 
1157.5  4.756 0.198 
1158.5  4.809 0.223 
1159.5  4.409 0.204 
1160.5  4.708 0.193 
1161.5  4.918 0.206 
1162.5  4.830 0.199 
1163.5  4.930 0.232 
1164.5  4.979 0.214 
1165.5  4.993 0.252 
1166.5  5.002 0.264 
1167.5  5.220 0.256 
1168.5  5.131 0.244 
1169.5  5.384 0.243 
1170.5  5.254 0.224 
1171.5  5.689 0.205 
1172.5  5.621 0.246 
1173.5  5.918 0.219 
1174.5  6.005 0.202 
1175.5  6.323 0.227 
1176.5  6.237 0.224 
1177.5  5.809 0.215 
1178.5  5.861 0.199 
1179.5  6.002 0.223 
1180.5  5.647 0.239 
1181.5  5.666 0.225 
1182.5  5.592 0.241 
1183.5  6.138 0.215 
1184.5  6.529 0.231 
1185.5  6.031 0.227 
1186.5  6.146 0.223 
1187.5  6.339 0.269 
1188.5  7.218 0.281 
1189.5  6.843 0.241 
1190.5  7.202 0.240 
1191.5  7.215 0.265 
1192.5  8.246 0.281 
1193.5  7.553 0.285 
1194.5  7.488 0.306 
1195.5  7.805 0.322 
1196.5  8.783 0.301 
1197.5  8.650 0.289 
1198.5  8.587 0.270 
1199.5  9.044 0.311 
1200.5  9.616 0.301 
1201.5 10.392  0.293 
1202.5 10.559  0.383 
1203.5 10.464  0.380 
1204.5 11.197  0.353 
1205.5 11.796  0.359 
1206.5 12.736  0.468 
1207.5 13.426  0.413 
1208.5 13.431  0.510 
1209.5 14.849  0.484 
1210.5 15.531  0.602 
1211.5 16.568  0.753 
1212.5 18.324  0.966 
1213.5 19.956  1.090 
1214.5 20.737  1.143 
1215.5 21.601  1.139 
1216.5 21.445  1.062 
1217.5 19.567  0.931 
1218.5 18.526  0.765 
1219.5 18.458  0.597 
1220.5 17.270  0.511 
1221.5 16.800  0.474 
1222.5 15.866  0.440 
1223.5 15.513  0.371 
1224.5 14.759  0.336 
1225.5 14.391  0.298 
1226.5 14.168  0.280 
1227.5 13.980  0.285 
1228.5 13.905  0.264 
1229.5 13.322  0.274 
1230.5 13.222  0.262 
1231.5 13.100  0.257 
1232.5 12.891  0.260 
1233.5 13.020  0.274 
1234.5 13.036  0.232 
1235.5 13.083  0.233 
1236.5 13.174  0.236 
1237.5 12.892  0.247 
1238.5 13.159  0.246 
1239.5 13.209  0.231 
1240.5 12.793  0.219 
1241.5 12.525  0.219 
1242.5 12.306  0.194 
1243.5 11.677  0.187 
1244.5 11.231  0.179 
1245.5 10.620  0.170 
1246.5 10.219  0.163 
1247.5 10.015  0.157 
1248.5  9.726 0.138 
1249.5  9.388 0.133 
1250.5  9.352 0.118 
1251.5  9.259 0.125 
1252.5  8.898 0.120 
1253.5  8.728 0.118 
1254.5  8.845 0.109 
1255.5  8.426 0.102 
1256.5  8.516 0.112 
1257.5  8.353 0.111 
1258.5  8.249 0.119 
1259.5  8.229 0.098 
1260.5  8.217 0.110 
1261.5  7.958 0.107 
1262.5  8.044 0.111 
1263.5  8.032 0.096 
1264.5  7.920 0.105 
1265.5  7.694 0.111 
1266.5  7.677 0.099 
1267.5  7.611 0.108 
1268.5  7.557 0.099 
1269.5  7.263 0.096 
1270.5  7.246 0.092 
1271.5  7.008 0.092 
1272.5  6.929 0.091 
1273.5  6.853 0.089 
1274.5  6.650 0.100 
1275.5  6.670 0.086 
1276.5  6.576 0.091 
1277.5  6.569 0.091 
1278.5  6.544 0.090 
1279.5  6.543 0.087 
1280.5  6.395 0.080 
1281.5  6.401 0.086 
1282.5  6.360 0.079 
1283.5  6.365 0.086 
1284.5  6.313 0.077 
1285.5  6.358 0.082 
1286.5  6.235 0.081 
1287.5  6.281 0.083 
1288.5  6.330 0.074 
1289.5  6.271 0.075 
1290.5  6.312 0.077 
1291.5  6.250 0.075 
1292.5  6.476 0.071 
1293.5  6.447 0.068 
1294.5  6.454 0.072 
1295.5  6.503 0.073 
1296.5  6.532 0.069 
1297.5  6.632 0.071 
1298.5  6.638 0.078 
1299.5  6.716 0.079 
1300.5  6.683 0.079 
1301.5  6.819 0.074 
1302.5  6.925 0.078 
1303.5  6.858 0.076 
1304.5  6.891 0.084 
1305.5  6.938 0.070 
1306.5  6.949 0.082 
1307.5  6.846 0.070 
1308.5  6.818 0.073 
1309.5  6.797 0.077 
1310.5  6.803 0.081 
1311.5  6.719 0.072 
1312.5  6.525 0.067 
1313.5  6.401 0.066 
1314.5  6.486 0.073 
1315.5  6.176 0.071 
1316.5  6.258 0.070 
1317.5  6.130 0.073 
1318.5  6.041 0.065 
1319.5  6.089 0.066 
1320.5  6.094 0.065 
1321.5  6.033 0.070 
1322.5  6.109 0.066 
1323.5  6.137 0.067 
1324.5  6.061 0.063 
1325.5  6.060 0.069 
1326.5  6.028 0.065 
1327.5  5.969 0.063 
1328.5  6.143 0.063 
1329.5  6.168 0.065 
1330.5  6.174 0.061 
1331.5  6.294 0.060 
1332.5  6.262 0.060 
1333.5  6.275 0.059 
1334.5  6.389 0.062 
1335.5  6.335 0.066 
1336.5  6.320 0.065 
1337.5  6.445 0.065 
1338.5  6.364 0.062 
1339.5  6.276 0.072 
1340.5  6.305 0.067 
1341.5  6.088 0.062 
1342.5  6.138 0.064 
1343.5  6.125 0.066 
1344.5  6.107 0.063 
1345.5  6.063 0.068 
1346.5  5.962 0.064 
1347.5  6.091 0.063 
1348.5  5.974 0.062 
1349.5  5.996 0.064 
1350.5  6.011 0.062 
1351.5  5.928 0.061 
1352.5  5.894 0.059 
1353.5  5.831 0.059 
1354.5  5.852 0.058 
1355.5  5.825 0.056 
1356.5  5.883 0.059 
1357.5  5.914 0.060 
1358.5  5.930 0.057 
1359.5  5.869 0.059 
1360.5  5.884 0.059 
1361.5  5.879 0.059 
1362.5  5.955 0.060 
1363.5  5.939 0.059 
1364.5  6.007 0.059 
1365.5  5.934 0.060 
1366.5  5.902 0.061 
1367.5  6.098 0.057 
1368.5  6.020 0.059 
1369.5  6.079 0.059 
1370.5  5.934 0.056 
1371.5  6.007 0.053 
1372.5  6.102 0.059 
1373.5  6.009 0.058 
1374.5  6.103 0.059 
1375.5  6.146 0.058 
1376.5  6.037 0.063 
1377.5  6.118 0.063 
1378.5  6.238 0.059 
1379.5  6.274 0.059 
1380.5  6.246 0.056 
1381.5  6.330 0.056 
1382.5  6.347 0.059 
1383.5  6.489 0.061 
1384.5  6.532 0.058 
1385.5  6.533 0.056 
1386.5  6.702 0.064 
1387.5  6.742 0.063 
1388.5  6.744 0.057 
1389.5  6.978 0.059 
1390.5  7.007 0.060 
1391.5  7.104 0.055 
1392.5  7.146 0.063 
1393.5  7.179 0.060 
1394.5  7.223 0.057 
1395.5  7.236 0.061 
1396.5  7.221 0.059 
1397.5  7.236 0.059 
1398.5  7.211 0.057 
1399.5  7.260 0.060 
1400.5  7.370 0.058 
1401.5  7.302 0.063 
1402.5  7.239 0.060 
1403.5  7.095 0.056 
1404.5  7.073 0.058 
1405.5  6.913 0.057 
1406.5  6.745 0.055 
1407.5  6.650 0.056 
1408.5  6.571 0.059 
1409.5  6.458 0.052 
1410.5  6.394 0.051 
1411.5  6.293 0.050 
1412.5  6.221 0.051 
1413.5  6.228 0.051 
1414.5  6.126 0.051 
1415.5  6.083 0.051 
1416.5  5.961 0.051 
1417.5  5.862 0.049 
1418.5  5.945 0.049 
1419.5  5.885 0.047 
1420.5  5.869 0.047 
1421.5  5.784 0.047 
1422.5  5.771 0.051 
1423.5  5.724 0.047 
1424.5  5.694 0.045 
1425.5  5.723 0.050 
1426.5  5.649 0.048 
1427.5  5.660 0.048 
1428.5  5.651 0.044 
1429.5  5.578 0.046 
1430.5  5.560 0.046 
1431.5  5.560 0.048 
1432.5  5.518 0.050 
1433.5  5.536 0.047 
1434.5  5.499 0.044 
1435.5  5.515 0.045 
1436.5  5.467 0.044 
1437.5  5.447 0.048 
1438.5  5.488 0.045 
1439.5  5.406 0.046 
1440.5  5.447 0.044 
1441.5  5.405 0.044 
1442.5  5.430 0.044 
1443.5  5.422 0.043 
1444.5  5.333 0.046 
1445.5  5.349 0.045 
1446.5  5.397 0.045 
1447.5  5.371 0.044 
1448.5  5.332 0.044 
1449.5  5.198 0.044 
1450.5  5.276 0.045 
1451.5  5.324 0.042 
1452.5  5.326 0.044 
1453.5  5.318 0.042 
1454.5  5.290 0.042 
1455.5  5.349 0.043 
1456.5  5.368 0.042 
1457.5  5.302 0.042 
1458.5  5.306 0.043 
1459.5  5.286 0.043 
1460.5  5.384 0.044 
1461.5  5.390 0.043 
1462.5  5.380 0.043 
1463.5  5.377 0.043 
1464.5  5.372 0.040 
1465.5  5.292 0.041 
1466.5  5.290 0.042 
1467.5  5.310 0.042 
1468.5  5.317 0.041 
1469.5  5.338 0.043 
1470.5  5.385 0.044 
1471.5  5.394 0.042 
1472.5  5.441 0.043 
1473.5  5.312 0.041 
1474.5  5.349 0.040 
1475.5  5.410 0.042 
1476.5  5.339 0.042 
1477.5  5.366 0.040 
1478.5  5.428 0.040 
1479.5  5.369 0.043 
1480.5  5.443 0.040 
1481.5  5.448 0.041 
1482.5  5.404 0.041 
1483.5  5.469 0.042 
1484.5  5.522 0.042 
1485.5  5.437 0.041 
1486.5  5.507 0.037 
1487.5  5.538 0.041 
1488.5  5.568 0.042 
1489.5  5.559 0.040 
1490.5  5.517 0.039 
1491.5  5.542 0.038 
1492.5  5.546 0.039 
1493.5  5.533 0.037 
1494.5  5.542 0.036 
1495.5  5.553 0.039 
1496.5  5.622 0.042 
1497.5  5.681 0.039 
1498.5  5.619 0.041 
1499.5  5.649 0.039 
1500.5  5.596 0.040 
1501.5  5.636 0.044 
1502.5  5.616 0.042 
1503.5  5.695 0.038 
1504.5  5.683 0.042 
1505.5  5.644 0.042 
1506.5  5.689 0.042 
1507.5  5.780 0.039 
1508.5  5.756 0.039 
1509.5  5.837 0.044 
1510.5  5.790 0.040 
1511.5  5.884 0.042 
1512.5  5.910 0.043 
1513.5  5.925 0.042 
1514.5  5.942 0.043 
1515.5  6.041 0.042 
1516.5  6.061 0.041 
1517.5  6.161 0.043 
1518.5  6.180 0.042 
1519.5  6.297 0.042 
1520.5  6.367 0.045 
1521.5  6.411 0.042 
1522.5  6.494 0.045 
1523.5  6.599 0.043 
1524.5  6.766 0.045 
1525.5  6.838 0.044 
1526.5  6.977 0.045 
1527.5  7.064 0.048 
1528.5  7.188 0.047 
1529.5  7.309 0.049 
1530.5  7.413 0.051 
1531.5  7.522 0.051 
1532.5  7.654 0.053 
1533.5  7.799 0.055 
1534.5  8.003 0.055 
1535.5  8.075 0.057 
1536.5  8.312 0.061 
1537.5  8.453 0.065 
1538.5  8.623 0.067 
1539.5  8.735 0.071 
1540.5  9.104 0.073 
1541.5  9.202 0.075 
1542.5  9.378 0.082 
1543.5  9.666 0.087 
1544.5  9.797 0.093 
1545.5 10.008  0.096 
1546.5  9.969 0.101 
1547.5  9.889 0.107 
1548.5  9.890 0.104 
1549.5  9.857 0.098 
1550.5  9.577 0.097 
1551.5  9.286 0.090 
1552.5  8.997 0.081 
1553.5  8.677 0.074 
1554.5  8.351 0.069 
1555.5  8.165 0.062 
1556.5  7.953 0.059 
1557.5  7.664 0.057 
1558.5  7.409 0.051 
1559.5  7.251 0.051 
1560.5  7.153 0.047 
1561.5  6.987 0.046 
1562.5  6.883 0.047 
1563.5  6.773 0.043 
1564.5  6.678 0.042 
1565.5  6.529 0.042 
1566.5  6.485 0.042 
1567.5  6.384 0.040 
1568.5  6.232 0.038 
1569.5  6.177 0.038 
1570.5  6.163 0.038 
1571.5  6.077 0.037 
1572.5  6.069 0.035 
1573.5  5.962 0.037 
1574.5  5.899 0.035 
1575.5  5.917 0.034 
1576.5  5.812 0.035 
1577.5  5.823 0.034 
1578.5  5.781 0.032 
1579.5  5.720 0.033 
1580.5  5.699 0.032 
1581.5  5.659 0.033 
1582.5  5.658 0.032 
1583.5  5.618 0.031 
1584.5  5.586 0.035 
1585.5  5.584 0.033 
1586.5  5.580 0.032 
1587.5  5.563 0.031 
1588.5  5.508 0.032 
1589.5  5.488 0.030 
1590.5  5.505 0.030 
1591.5  5.491 0.032 
1592.5  5.486 0.031 
1593.5  5.480 0.032 
1594.5  5.424 0.030 
1595.5  5.449 0.030 
1596.5  5.446 0.031 
1597.5  5.474 0.029 
1598.5  5.403 0.029 
1599.5  5.424 0.028 
1600.5  5.439 0.030 
1601.5  5.404 0.029 
1602.5  5.388 0.029 
1603.5  5.403 0.029 
1604.5  5.439 0.030 
1605.5  5.399 0.028 
1606.5  5.405 0.029 
1607.5  5.403 0.029 
1608.5  5.366 0.029 
1609.5  5.353 0.030 
1610.5  5.395 0.029 
1611.5  5.384 0.029 
1612.5  5.401 0.028 
1613.5  5.388 0.028 
1614.5  5.414 0.028 
1615.5  5.371 0.027 
1616.5  5.406 0.029 
1617.5  5.349 0.027 
1618.5  5.346 0.030 
1619.5  5.371 0.027 
1620.5  5.330 0.028 
1621.5  5.394 0.028 
1622.5  5.385 0.027 
1623.5  5.353 0.029 
1624.5  5.365 0.028 
1625.5  5.336 0.028 
1626.5  5.347 0.028 
1627.5  5.372 0.027 
1628.5  5.418 0.029 
1629.5  5.384 0.028 
1630.5  5.426 0.027 
1631.5  5.417 0.029 
1632.5  5.451 0.028 
1633.5  5.422 0.029 
1634.5  5.448 0.027 
1635.5  5.467 0.029 
1636.5  5.459 0.027 
1637.5  5.455 0.028 
1638.5  5.472 0.028 
1639.5  5.447 0.028 
1640.5  5.413 0.028 
1641.5  5.414 0.027 
1642.5  5.359 0.027 
1643.5  5.313 0.026 
1644.5  5.256 0.025 
1645.5  5.210 0.026 
1646.5  5.170 0.025 
1647.5  5.174 0.025 
1648.5  5.191 0.026 
1649.5  5.158 0.025 
1650.5  5.158 0.025 
1651.5  5.113 0.026 
1652.5  5.115 0.025 
1653.5  5.119 0.024 
1654.5  5.138 0.026 
1655.5  5.163 0.026 
1656.5  5.153 0.026 
1657.5  5.138 0.026 
1658.5  5.146 0.025 
1659.5  5.118 0.026 
1660.5  5.128 0.025 
1661.5  5.133 0.025 
1662.5  5.138 0.024 
1663.5  5.142 0.024 
1664.5  5.117 0.024 
1665.5  5.093 0.024 
1666.5  5.084 0.024 
1667.5  5.064 0.025 
1668.5  5.012 0.026 
1669.5  5.009 0.024 
1670.5  5.006 0.025 
1671.5  4.941 0.025 
1672.5  4.921 0.025 
1673.5  4.891 0.023 
1674.5  4.865 0.025 
1675.5  4.823 0.024 
1676.5  4.813 0.024 
1677.5  4.776 0.024 
1678.5  4.751 0.025 
1679.5  4.761 0.024 
1680.5  4.713 0.022 
1681.5  4.717 0.023 
1682.5  4.664 0.025 
1683.5  4.653 0.024 
1684.5  4.592 0.024 
1685.5  4.570 0.025 
1686.5  4.606 0.022 
1687.5  4.609 0.023 
1688.5  4.561 0.024 
1689.5  4.603 0.024 
1690.5  4.578 0.023 
1691.5  4.595 0.023 
1692.5  4.552 0.023 
1693.5  4.530 0.023 
1694.5  4.567 0.023 
1695.5  4.526 0.024 
1696.5  4.537 0.023 
1697.5  4.555 0.024 
1698.5  4.547 0.024 
1699.5  4.577 0.023 
1700.5  4.571 0.024 
1701.5  4.493 0.023 
1702.5  4.552 0.023 
1703.5  4.498 0.023 
1704.5  4.573 0.022 
1705.5  4.555 0.023 
1706.5  4.565 0.022 
1707.5  4.588 0.023 
1708.5  4.603 0.023 
1709.5  4.570 0.023 
1710.5  4.596 0.023 
1711.5  4.588 0.023 
1712.5  4.617 0.023 
1713.5  4.585 0.022 
1714.5  4.619 0.023 
1715.5  4.604 0.023 
1716.5  4.594 0.024 
1717.5  4.595 0.022 
1718.5  4.620 0.023 
1719.5  4.583 0.021 
1720.5  4.590 0.022 
1721.5  4.605 0.022 
1722.5  4.605 0.023 
1723.5  4.556 0.023 
1724.5  4.557 0.022 
1725.5  4.567 0.021 
1726.5  4.612 0.021 
1727.5  4.553 0.022 
1728.5  4.602 0.022 
1729.5  4.563 0.023 
1730.5  4.538 0.022 
1731.5  4.588 0.021 
1732.5  4.561 0.022 
1733.5  4.527 0.021 
1734.5  4.518 0.022 
1735.5  4.546 0.020 
1736.5  4.508 0.021 
1737.5  4.522 0.021 
1738.5  4.551 0.021 
1739.5  4.573 0.022 
1740.5  4.564 0.021 
1741.5  4.553 0.022 
1742.5  4.597 0.020 
1743.5  4.585 0.021 
1744.5  4.613 0.020 
1745.5  4.606 0.021 
1746.5  4.601 0.019 
1747.5  4.611 0.020 
1748.5  4.630 0.019 
1749.5  4.611 0.020 
1750.5  4.574 0.020 
1751.5  4.578 0.020 
1752.5  4.560 0.020 
1753.5  4.524 0.019 
1754.5  4.506 0.021 
1755.5  4.516 0.019 
1756.5  4.460 0.019 
1757.5  4.479 0.020 
1758.5  4.458 0.019 
1759.5  4.426 0.019 
1760.5  4.424 0.019 
1761.5  4.411 0.019 
1762.5  4.395 0.020 
1763.5  4.405 0.020 
1764.5  4.379 0.020 
1765.5  4.364 0.020 
1766.5  4.344 0.019 
1767.5  4.353 0.019 
1768.5  4.363 0.019 
1769.5  4.339 0.018 
1770.5  4.383 0.019 
1771.5  4.338 0.020 
1772.5  4.313 0.019 
1773.5  4.344 0.019 
1774.5  4.348 0.019 
1775.5  4.323 0.019 
1776.5  4.327 0.020 
1777.5  4.339 0.019 
1778.5  4.312 0.019 
1779.5  4.314 0.019 
1780.5  4.353 0.018 
1781.5  4.331 0.019 
1782.5  4.316 0.019 
1783.5  4.321 0.018 
1784.5  4.321 0.019 
1785.5  4.353 0.018 
1786.5  4.347 0.018 
1787.5  4.348 0.018 
1788.5  4.379 0.018 
1789.5  4.316 0.018 
1790.5  4.322 0.019 
1791.5  4.304 0.018 
1792.5  4.288 0.019 
1793.5  4.273 0.018 
1794.5  4.249 0.019 
1795.5  4.230 0.019 
1796.5  4.237 0.018 
1797.5  4.235 0.019 
1798.5  4.231 0.019 
1799.5  4.236 0.019 
1800.5  4.198 0.017 
1801.5  4.204 0.018 
1802.5  4.201 0.019 
1803.5  4.194 0.018 
1804.5  4.216 0.018 
1805.5  4.225 0.018 
1806.5  4.217 0.018 
1807.5  4.210 0.018 
1808.5  4.208 0.018 
1809.5  4.211 0.018 
1810.5  4.201 0.019 
1811.5  4.191 0.018 
1812.5  4.211 0.018 
1813.5  4.222 0.018 
1814.5  4.201 0.018 
1815.5  4.207 0.017 
1816.5  4.235 0.017 
1817.5  4.220 0.018 
1818.5  4.197 0.018 
1819.5  4.198 0.017 
1820.5  4.212 0.018 
1821.5  4.207 0.018 
1822.5  4.190 0.018 
1823.5  4.177 0.018 
1824.5  4.175 0.018 
1825.5  4.168 0.018 
1826.5  4.153 0.018 
1827.5  4.142 0.018 
1828.5  4.148 0.017 
1829.5  4.139 0.017 
1830.5  4.149 0.018 
1831.5  4.161 0.018 
1832.5  4.138 0.018 
1833.5  4.175 0.018 
1834.5  4.161 0.018 
1835.5  4.189 0.017 
1836.5  4.175 0.018 
1837.5  4.201 0.018 
1838.5  4.206 0.018 
1839.5  4.200 0.018 
1840.5  4.233 0.018 
1841.5  4.243 0.019 
1842.5  4.253 0.019 
1843.5  4.252 0.018 
1844.5  4.270 0.019 
1845.5  4.293 0.018 
1846.5  4.293 0.019 
1847.5  4.330 0.018 
1848.5  4.345 0.018 
1849.5  4.354 0.018 
1850.5  4.375 0.018 
1851.5  4.383 0.019 
1852.5  4.423 0.018 
1853.5  4.441 0.018 
1854.5  4.456 0.018 
1855.5  4.458 0.018 
1856.5  4.499 0.019 
1857.5  4.466 0.018 
1858.5  4.500 0.018 
1859.5  4.486 0.018 
1860.5  4.466 0.018 
1861.5  4.463 0.019 
1862.5  4.476 0.018 
1863.5  4.512 0.019 
1864.5  4.477 0.018 
1865.5  4.469 0.019 
1866.5  4.505 0.019 
1867.5  4.486 0.019 
1868.5  4.466 0.019 
1869.5  4.464 0.019 
1870.5  4.445 0.018 
1871.5  4.435 0.018 
1872.5  4.468 0.019 
1873.5  4.483 0.018 
1874.5  4.497 0.018 
1875.5  4.518 0.018 
1876.5  4.528 0.018 
1877.5  4.507 0.018 
1878.5  4.573 0.018 
1879.5  4.590 0.018 
1880.5  4.605 0.018 
1881.5  4.638 0.019 
1882.5  4.712 0.018 
1883.5  4.715 0.019 
1884.5  4.783 0.019 
1885.5  4.835 0.018 
1886.5  4.891 0.019 
1887.5  4.931 0.020 
1888.5  4.970 0.020 
1889.5  5.051 0.020 
1890.5  5.093 0.020 
1891.5  5.140 0.020 
1892.5  5.198 0.020 
1893.5  5.227 0.021 
1894.5  5.254 0.020 
1895.5  5.276 0.021 
1896.5  5.291 0.020 
1897.5  5.307 0.021 
1898.5  5.355 0.020 
1899.5  5.360 0.020 
1900.5  5.373 0.021 
1901.5  5.418 0.021 
1902.5  5.464 0.020 
1903.5  5.479 0.021 
1904.5  5.555 0.021 
1905.5  5.624 0.022 
1906.5  5.639 0.022 
1907.5  5.669 0.023 
1908.5  5.658 0.023 
1909.5  5.624 0.022 
1910.5  5.611 0.022 
1911.5  5.488 0.021 
1912.5  5.447 0.021 
1913.5  5.402 0.020 
1914.5  5.273 0.020 
1915.5  5.223 0.019 
1916.5  5.149 0.019 
1917.5  5.068 0.018 
1918.5  4.986 0.018 
1919.5  4.881 0.017 
1920.5  4.849 0.017 
1921.5  4.802 0.017 
1922.5  4.702 0.017 
1923.5  4.626 0.017 
1924.5  4.561 0.016 
1925.5  4.559 0.015 
1926.5  4.516 0.016 
1927.5  4.455 0.016 
1928.5  4.415 0.016 
1929.5  4.358 0.016 
1930.5  4.338 0.015 
1931.5  4.314 0.015 
1932.5  4.247 0.015 
1933.5  4.213 0.015 
1934.5  4.201 0.014 
1935.5  4.145 0.015 
1936.5  4.118 0.015 
1937.5  4.119 0.015 
1938.5  4.052 0.015 
1939.5  4.052 0.015 
1940.5  3.986 0.015 
1941.5  4.016 0.014 
1942.5  3.972 0.015 
1943.5  3.963 0.014 
1944.5  3.957 0.015 
1945.5  3.932 0.015 
1946.5  3.920 0.015 
1947.5  3.916 0.014 
1948.5  3.937 0.014 
1949.5  3.885 0.014 
1950.5  3.896 0.014 
1951.5  3.871 0.015 
1952.5  3.856 0.015 
1953.5  3.853 0.015 
1954.5  3.840 0.015 
1955.5  3.807 0.014 
1956.5  3.780 0.014 
1957.5  3.822 0.015 
1958.5  3.791 0.014 
1959.5  3.753 0.014 
1960.5  3.744 0.014 
1961.5  3.743 0.014 
1962.5  3.722 0.014 
1963.5  3.720 0.014 
1964.5  3.687 0.014 
1965.5  3.705 0.014 
1966.5  3.678 0.014 
1967.5  3.663 0.014 
1968.5  3.662 0.014 
1969.5  3.668 0.014 
1970.5  3.642 0.014 
1971.5  3.617 0.014 
1972.5  3.624 0.013 
1973.5  3.606 0.014 
1974.5  3.597 0.014 
1975.5  3.588 0.015 
1976.5  3.572 0.014 
1977.5  3.589 0.014 
1978.5  3.608 0.013 
1979.5  3.575 0.013 
1980.5  3.594 0.014 
1981.5  3.596 0.014 
1982.5  3.588 0.014 
1983.5  3.592 0.013 
1984.5  3.605 0.013 
1985.5  3.608 0.014 
1986.5  3.603 0.013 
1987.5  3.602 0.014 
1988.5  3.603 0.013 
1989.5  3.586 0.013 
1990.5  3.578 0.014 
1991.5  3.617 0.013 
1992.5  3.601 0.013 
1993.5  3.578 0.013 
1994.5  3.582 0.013 
1995.5  3.585 0.014 
1996.5  3.570 0.013 
1997.5  3.585 0.013 
1998.5  3.568 0.013 
1999.5  3.565 0.013 
2000.5  3.565 0.013 
2001.5  3.573 0.013 
2002.5  3.574 0.013 
2003.5  3.535 0.013 
2004.5  3.551 0.013 
2005.5  3.543 0.013 
2006.5  3.552 0.013 
2007.5  3.517 0.012 
2008.5  3.521 0.012 
2009.5  3.520 0.013 
2010.5  3.512 0.013 
2011.5  3.497 0.013 
2012.5  3.500 0.012 
2013.5  3.508 0.013 
2014.5  3.487 0.012 
2015.5  3.527 0.012 
2016.5  3.487 0.012 
2017.5  3.456 0.012 
2018.5  3.466 0.012 
2019.5  3.468 0.012 
2020.5  3.496 0.012 
2021.5  3.463 0.012 
2022.5  3.478 0.012 
2023.5  3.455 0.012 
2024.5  3.435 0.013 
2025.5  3.439 0.013 
2026.5  3.443 0.012 
2027.5  3.464 0.012 
2028.5  3.432 0.012 
2029.5  3.450 0.012 
2030.5  3.418 0.012 
2031.5  3.437 0.012 
2032.5  3.463 0.012 
2033.5  3.436 0.012 
2034.5  3.445 0.013 
2035.5  3.444 0.012 
2036.5  3.421 0.012 
2037.5  3.426 0.013 
2038.5  3.450 0.012 
2039.5  3.426 0.012 
2040.5  3.415 0.013 
2041.5  3.447 0.012 
2042.5  3.430 0.013 
2043.5  3.435 0.013 
2044.5  3.451 0.012 
2045.5  3.450 0.013 
2046.5  3.441 0.012 
2047.5  3.446 0.012 
2048.5  3.445 0.012 
2049.5  3.433 0.012 
2050.5  3.447 0.012 
2051.5  3.455 0.012 
2052.5  3.483 0.012 
2053.5  3.484 0.012 
2054.5  3.452 0.012 
2055.5  3.474 0.012 
2056.5  3.471 0.012 
2057.5  3.472 0.012 
2058.5  3.501 0.012 
2059.5  3.503 0.012 
2060.5  3.502 0.012 
2061.5  3.513 0.012 
2062.5  3.497 0.012 
2063.5  3.520 0.012 
2064.5  3.525 0.012 
2065.5  3.528 0.012 
2066.5  3.540 0.012 
2067.5  3.527 0.012 
2068.5  3.534 0.012 
2069.5  3.537 0.012 
2070.5  3.545 0.012 
2071.5  3.549 0.012 
2072.5  3.545 0.012 
2073.5  3.513 0.013 
2074.5  3.504 0.012 
2075.5  3.520 0.013 
2076.5  3.503 0.012 
2077.5  3.499 0.012 
2078.5  3.513 0.012 
2079.5  3.503 0.012 
2080.5  3.540 0.012 
2081.5  3.484 0.012 
2082.5  3.492 0.012 
2083.5  3.477 0.012 
2084.5  3.468 0.012 
2085.5  3.453 0.012 
2086.5  3.444 0.012 
2087.5  3.478 0.012 
2088.5  3.443 0.012 
2089.5  3.436 0.012 
2090.5  3.427 0.012 
2091.5  3.431 0.011 
2092.5  3.420 0.011 
2093.5  3.410 0.012 
2094.5  3.396 0.011 
2095.5  3.413 0.012 
2096.5  3.399 0.012 
2097.5  3.420 0.011 
2098.5  3.403 0.011 
2099.5  3.377 0.012 
2100.5  3.366 0.012 
2101.5  3.374 0.011 
2102.5  3.377 0.012 
2103.5  3.381 0.012 
2104.5  3.372 0.011 
2105.5  3.345 0.012 
2106.5  3.366 0.012 
2107.5  3.346 0.012 
2108.5  3.326 0.011 
2109.5  3.307 0.011 
2110.5  3.299 0.011 
2111.5  3.302 0.012 
2112.5  3.301 0.011 
2113.5  3.276 0.011 
2114.5  3.286 0.012 
2115.5  3.276 0.011 
2116.5  3.279 0.011 
2117.5  3.271 0.011 
2118.5  3.268 0.011 
2119.5  3.255 0.011 
2120.5  3.249 0.011 
2121.5  3.231 0.011 
2122.5  3.228 0.011 
2123.5  3.216 0.011 
2124.5  3.212 0.011 
2125.5  3.211 0.011 
2126.5  3.205 0.011 
2127.5  3.200 0.011 
2128.5  3.201 0.011 
2129.5  3.185 0.011 
2130.5  3.191 0.011 
2131.5  3.182 0.011 
2132.5  3.178 0.011 
2133.5  3.187 0.011 
2134.5  3.180 0.010 
2135.5  3.182 0.011 
2136.5  3.167 0.011 
2137.5  3.176 0.011 
2138.5  3.167 0.011 
2139.5  3.151 0.010 
2140.5  3.148 0.011 
2141.5  3.172 0.011 
2142.5  3.156 0.011 
2143.5  3.142 0.011 
2144.5  3.138 0.010 
2145.5  3.149 0.010 
2146.5  3.133 0.011 
2147.5  3.138 0.011 
2148.5  3.114 0.011 
2149.5  3.123 0.010 
2150.5  3.125 0.011 
2151.5  3.104 0.010 
2152.5  3.100 0.010 
2153.5  3.092 0.010 
2154.5  3.102 0.010 
2155.5  3.087 0.010 
2156.5  3.088 0.010 
2157.5  3.065 0.010 
2158.5  3.079 0.010 
2159.5  3.084 0.010 
2160.5  3.063 0.011 
2161.5  3.063 0.010 
2162.5  3.070 0.010 
2163.5  3.064 0.010 
2164.5  3.061 0.010 
2165.5  3.097 0.010 
2166.5  3.060 0.010 
2167.5  3.080 0.010 
2168.5  3.084 0.010 
2169.5  3.091 0.011 
2170.5  3.066 0.010 
2171.5  3.061 0.010 
2172.5  3.087 0.010 
2173.5  3.062 0.010 
2174.5  3.069 0.010 
2175.5  3.064 0.010 
2176.5  3.074 0.009 
2177.5  3.051 0.010 
2178.5  3.052 0.009 
2179.5  3.056 0.010 
2180.5  3.040 0.010 
2181.5  3.026 0.010 
2182.5  3.051 0.010 
2183.5  3.033 0.009 
2184.5  3.033 0.010 
2185.5  3.025 0.010 
2186.5  3.016 0.010 
2187.5  2.997 0.010 
2188.5  2.994 0.010 
2189.5  2.998 0.009 
2190.5  3.002 0.010 
2191.5  2.993 0.010 
2192.5  2.986 0.010 
2193.5  2.982 0.010 
2194.5  2.970 0.009 
2195.5  2.958 0.010 
2196.5  2.980 0.010 
2197.5  2.954 0.009 
2198.5  2.943 0.010 
2199.5  2.943 0.009 
2200.5  2.942 0.010 
2201.5  2.961 0.010 
2202.5  2.944 0.010 
2203.5  2.949 0.010 
2204.5  2.939 0.010 
2205.5  2.953 0.010 
2206.5  2.941 0.010 
2207.5  2.940 0.010 
2208.5  2.956 0.009 
2209.5  2.943 0.010 
2210.5  2.965 0.009 
2211.5  2.966 0.009 
2212.5  2.970 0.010 
2213.5  2.963 0.010 
2214.5  2.971 0.009 
2215.5  2.968 0.009 
2216.5  2.946 0.009 
2217.5  2.962 0.010 
2218.5  2.964 0.009 
2219.5  2.961 0.009 
2220.5  2.962 0.009 
2221.5  2.966 0.009 
2222.5  2.964 0.009 
2223.5  2.960 0.009 
2224.5  2.961 0.010 
2225.5  2.952 0.009 
2226.5  2.969 0.009 
2227.5  2.963 0.010 
2228.5  2.936 0.009 
2229.5  2.921 0.009 
2230.5  2.920 0.009 
2231.5  2.922 0.009 
2232.5  2.934 0.010 
2233.5  2.918 0.009 
2234.5  2.918 0.009 
2235.5  2.907 0.009 
2236.5  2.895 0.010 
2237.5  2.890 0.009 
2238.5  2.907 0.009 
2239.5  2.910 0.010 
2240.5  2.910 0.009 
2241.5  2.902 0.009 
2242.5  2.896 0.009 
2243.5  2.895 0.010 
2244.5  2.885 0.009 
2245.5  2.901 0.009 
2246.5  2.911 0.009 
2247.5  2.916 0.009 
2248.5  2.900 0.009 
2249.5  2.907 0.009 
2250.5  2.899 0.009 
2251.5  2.913 0.009 
2252.5  2.918 0.009 
2253.5  2.924 0.009 
2254.5  2.909 0.009 
2255.5  2.931 0.009 
2256.5  2.916 0.009 
2257.5  2.915 0.009 
2258.5  2.913 0.009 
2259.5  2.921 0.009 
2260.5  2.919 0.009 
2261.5  2.931 0.009 
2262.5  2.916 0.009 
2263.5  2.930 0.009 
2264.5  2.956 0.009 
2265.5  2.939 0.009 
2266.5  2.932 0.009 
2267.5  2.941 0.009 
2268.5  2.930 0.009 
2269.5  2.946 0.009 
2270.5  2.939 0.009 
2271.5  2.947 0.009 
2272.5  2.944 0.009 
2273.5  2.953 0.009 
2274.5  2.961 0.009 
2275.5  2.980 0.009 
2276.5  2.982 0.009 
2277.5  2.969 0.010 
2278.5  2.967 0.009 
2279.5  2.986 0.010 
2280.5  2.967 0.009 
2281.5  2.976 0.009 
2282.5  2.990 0.009 
2283.5  2.982 0.009 
2284.5  2.994 0.009 
2285.5  2.998 0.009 
2286.5  2.992 0.009 
2287.5  2.998 0.009 
2288.5  3.020 0.009 
2289.5  3.022 0.010 
2290.5  3.031 0.010 
2291.5  3.007 0.009 
2292.5  3.019 0.010 
2293.5  3.023 0.010 
2294.5  3.031 0.009 
2295.5  3.033 0.009 
2296.5  3.036 0.009 
2297.5  3.045 0.010 
2298.5  3.069 0.009 
2299.5  3.039 0.009 
2300.5  3.046 0.009 
2301.5  3.052 0.010 
2302.5  3.045 0.009 
2303.5  3.051 0.010 
2304.5  3.058 0.009 
2305.5  3.051 0.009 
2306.5  3.076 0.009 
2307.5  3.064 0.009 
2308.5  3.064 0.009 
2309.5  3.067 0.009 
2310.5  3.049 0.009 
2311.5  3.056 0.009 
2312.5  3.049 0.009 
2313.5  3.070 0.009 
2314.5  3.084 0.009 
2315.5  3.071 0.009 
2316.5  3.088 0.010 
2317.5  3.084 0.010 
2318.5  3.090 0.010 
2319.5  3.083 0.009 
2320.5  3.111 0.009 
2321.5  3.115 0.010 
2322.5  3.124 0.010 
2323.5  3.117 0.009 
2324.5  3.125 0.010 
2325.5  3.120 0.009 
2326.5  3.149 0.010 
2327.5  3.153 0.010 
2328.5  3.157 0.010 
2329.5  3.145 0.010 
2330.5  3.124 0.009 
2331.5  3.108 0.010 
2332.5  3.117 0.010 
2333.5  3.108 0.009 
2334.5  3.099 0.010 
2335.5  3.083 0.009 
2336.5  3.077 0.009 
2337.5  3.078 0.009 
2338.5  3.055 0.010 
2339.5  3.039 0.010 
2340.5  3.064 0.010 
2341.5  3.050 0.010 
2342.5  3.049 0.009 
2343.5  3.030 0.009 
2344.5  3.038 0.009 
2345.5  3.027 0.009 
2346.5  3.016 0.009 
2347.5  3.018 0.009 
2348.5  3.003 0.009 
2349.5  2.990 0.009 
2350.5  3.010 0.009 
2351.5  2.987 0.009 
2352.5  3.003 0.009 
2353.5  2.981 0.009 
2354.5  2.974 0.009 
2355.5  2.988 0.009 
2356.5  2.983 0.009 
2357.5  2.983 0.009 
2358.5  2.977 0.009 
2359.5  2.977 0.009 
2360.5  2.966 0.009 
2361.5  2.966 0.009 
2362.5  2.964 0.009 
2363.5  2.957 0.009 
2364.5  2.967 0.009 
2365.5  2.969 0.009 
2366.5  2.950 0.009 
2367.5  2.965 0.009 
2368.5  2.971 0.009 
2369.5  2.954 0.009 
2370.5  2.951 0.009 
2371.5  2.944 0.009 
2372.5  2.935 0.009 
2373.5  2.931 0.009 
2374.5  2.940 0.009 
2375.5  2.935 0.009 
2376.5  2.938 0.009 
2377.5  2.932 0.009 
2378.5  2.937 0.009 
2379.5  2.935 0.009 
2380.5  2.940 0.009 
2381.5  2.934 0.009 
2382.5  2.939 0.009 
2383.5  2.951 0.009 
2384.5  2.933 0.009 
2385.5  2.950 0.009 
2386.5  2.934 0.009 
2387.5  2.950 0.010 
2388.5  2.935 0.009 
2389.5  2.939 0.009 
2390.5  2.948 0.009 
2391.5  2.957 0.009 
2392.5  2.938 0.009 
2393.5  2.935 0.009 
2394.5  2.929 0.009 
2395.5  2.944 0.009 
2396.5  2.926 0.009 
2397.5  2.942 0.009 
2398.5  2.943 0.009 
2399.5  2.946 0.009 
2400.5  2.941 0.009 
2401.5  2.940 0.009 
2402.5  2.939 0.009 
2403.5  2.942 0.009 
2404.5  2.951 0.009 
2405.5  2.948 0.009 
2406.5  2.952 0.010 
2407.5  2.963 0.009 
2408.5  2.962 0.009 
2409.5  2.986 0.009 
2410.5  2.982 0.010 
2411.5  2.975 0.009 
2412.5  2.976 0.009 
2413.5  2.972 0.009 
2414.5  2.985 0.010 
2415.5  3.006 0.009 
2416.5  3.028 0.009 
2417.5  3.007 0.010 
2418.5  3.041 0.010 
2419.5  3.037 0.009 
2420.5  3.057 0.009 
2421.5  3.054 0.010 
2422.5  3.067 0.010 
2423.5  3.074 0.010 
2424.5  3.067 0.009 
2425.5  3.057 0.009 
2426.5  3.058 0.010 
2427.5  3.052 0.010 
2428.5  3.020 0.010 
2429.5  3.001 0.010 
2430.5  3.005 0.009 
2431.5  3.005 0.009 
2432.5  2.978 0.009 
2433.5  3.004 0.010 
2434.5  3.000 0.009 
2435.5  3.006 0.009 
2436.5  3.003 0.009 
2437.5  2.989 0.010 
2438.5  2.988 0.009 
2439.5  2.987 0.009 
2440.5  2.991 0.009 
2441.5  2.988 0.009 
2442.5  2.975 0.009 
2443.5  2.961 0.009 
2444.5  2.958 0.009 
2445.5  2.959 0.009 
2446.5  2.943 0.009 
2447.5  2.951 0.009 
2448.5  2.945 0.009 
2449.5  2.925 0.009 
2450.5  2.951 0.009 
2451.5  2.936 0.009 
2452.5  2.931 0.009 
2453.5  2.924 0.009 
2454.5  2.905 0.009 
2455.5  2.913 0.009 
2456.5  2.903 0.009 
2457.5  2.907 0.009 
2458.5  2.911 0.009 
2459.5  2.910 0.009 
2460.5  2.917 0.009 
2461.5  2.927 0.009 
2462.5  2.925 0.009 
2463.5  2.943 0.009 
2464.5  2.940 0.010 
2465.5  2.942 0.009 
2466.5  2.962 0.009 
2467.5  2.946 0.010 
2468.5  2.952 0.009 
2469.5  2.933 0.009 
2470.5  2.960 0.009 
2471.5  2.936 0.009 
2472.5  2.942 0.009 
2473.5  2.937 0.009 
2474.5  2.935 0.009 
2475.5  2.941 0.009 
2476.5  2.931 0.009 
2477.5  2.926 0.009 
2478.5  2.915 0.009 
2479.5  2.923 0.009 
2480.5  2.915 0.009 
2481.5  2.915 0.009 
2482.5  2.923 0.009 
2483.5  2.913 0.009 
2484.5  2.925 0.009 
2485.5  2.921 0.009 
2486.5  2.908 0.009 
2487.5  2.916 0.009 
2488.5  2.915 0.009 
2489.5  2.912 0.009 
2490.5  2.906 0.009 
2491.5  2.914 0.010 
2492.5  2.906 0.010 
2493.5  2.912 0.009 
2494.5  2.920 0.009 
2495.5  2.914 0.009 
2496.5  2.900 0.009 
2497.5  2.904 0.009 
2498.5  2.908 0.009 
2499.5  2.897 0.009 
2500.5  2.888 0.009 
2501.5  2.886 0.009 
2502.5  2.905 0.009 
2503.5  2.894 0.009 
2504.5  2.892 0.009 
2505.5  2.878 0.009 
2506.5  2.882 0.009 
2507.5  2.876 0.009 
2508.5  2.887 0.010 
2509.5  2.871 0.009 
2510.5  2.872 0.009 
2511.5  2.877 0.009 
2512.5  2.870 0.009 
2513.5  2.866 0.009 
2514.5  2.863 0.009 
2515.5  2.861 0.009 
2516.5  2.867 0.009 
2517.5  2.854 0.009 
2518.5  2.863 0.009 
2519.5  2.848 0.009 
2520.5  2.847 0.009 
2521.5  2.849 0.009 
2522.5  2.848 0.009 
2523.5  2.838 0.009 
2524.5  2.835 0.009 
2525.5  2.849 0.009 
2526.5  2.855 0.009 
2527.5  2.833 0.009 
2528.5  2.830 0.009 
2529.5  2.843 0.009 
2530.5  2.831 0.009 
2531.5  2.824 0.009 
2532.5  2.819 0.009 
2533.5  2.831 0.009 
2534.5  2.823 0.009 
2535.5  2.818 0.009 
2536.5  2.833 0.009 
2537.5  2.803 0.009 
2538.5  2.826 0.009 
2539.5  2.820 0.009 
2540.5  2.807 0.009 
2541.5  2.813 0.009 
2542.5  2.811 0.009 
2543.5  2.809 0.009 
2544.5  2.807 0.009 
2545.5  2.796 0.009 
2546.5  2.804 0.009 
2547.5  2.775 0.009 
2548.5  2.795 0.009 
2549.5  2.801 0.009 
2550.5  2.764 0.009 
2551.5  2.768 0.009 
2552.5  2.784 0.009 
2553.5  2.783 0.009 
2554.5  2.763 0.009 
2555.5  2.762 0.009 
2556.5  2.766 0.009 
2557.5  2.756 0.009 
2558.5  2.762 0.009 
2559.5  2.758 0.009 
2560.5  2.754 0.009 
2561.5  2.740 0.009 
2562.5  2.743 0.009 
2563.5  2.746 0.009 
2564.5  2.747 0.009 
2565.5  2.732 0.009 
2566.5  2.719 0.009 
2567.5  2.728 0.009 
2568.5  2.725 0.009 
2569.5  2.727 0.009 
2570.5  2.712 0.009 
2571.5  2.711 0.009 
2572.5  2.722 0.009 
2573.5  2.714 0.009 
2574.5  2.706 0.009 
2575.5  2.707 0.009 
2576.5  2.712 0.009 
2577.5  2.688 0.009 
2578.5  2.700 0.009 
2579.5  2.708 0.009 
2580.5  2.694 0.009 
2581.5  2.699 0.009 
2582.5  2.681 0.009 
2583.5  2.666 0.009 
2584.5  2.676 0.009 
2585.5  2.683 0.009 
2586.5  2.676 0.009 
2587.5  2.676 0.009 
2588.5  2.672 0.009 
2589.5  2.676 0.009 
2590.5  2.673 0.009 
2591.5  2.669 0.009 
2592.5  2.674 0.009 
2593.5  2.656 0.009 
2594.5  2.653 0.009 
2595.5  2.655 0.009 
2596.5  2.665 0.009 
2597.5  2.661 0.008 
2598.5  2.655 0.009 
2599.5  2.636 0.009 
2600.5  2.637 0.009 
2601.5  2.642 0.008 
2602.5  2.646 0.009 
2603.5  2.645 0.008 
2604.5  2.633 0.009 
2605.5  2.657 0.009 
2606.5  2.634 0.009 
2607.5  2.632 0.009 
2608.5  2.642 0.009 
2609.5  2.650 0.009 
2610.5  2.648 0.009 
2611.5  2.647 0.009 
2612.5  2.654 0.009 
2613.5  2.646 0.008 
2614.5  2.656 0.009 
2615.5  2.649 0.009 
2616.5  2.640 0.009 
2617.5  2.652 0.009 
2618.5  2.632 0.009 
2619.5  2.648 0.009 
2620.5  2.633 0.009 
2621.5  2.649 0.009 
2622.5  2.639 0.009 
2623.5  2.628 0.009 
2624.5  2.633 0.009 
2625.5  2.633 0.009 
2626.5  2.642 0.009 
2627.5  2.625 0.009 
2628.5  2.633 0.009 
2629.5  2.608 0.009 
2630.5  2.624 0.009 
2631.5  2.620 0.009 
2632.5  2.609 0.009 
2633.5  2.597 0.008 
2634.5  2.588 0.009 
2635.5  2.593 0.009 
2636.5  2.575 0.008 
2637.5  2.564 0.009 
2638.5  2.565 0.008 
2639.5  2.548 0.008 
2640.5  2.549 0.009 
2641.5  2.538 0.009 
2642.5  2.536 0.008 
2643.5  2.522 0.008 
2644.5  2.512 0.009 
2645.5  2.510 0.008 
2646.5  2.527 0.008 
2647.5  2.498 0.008 
2648.5  2.488 0.008 
2649.5  2.485 0.008 
2650.5  2.492 0.009 
2651.5  2.496 0.009 
2652.5  2.456 0.009 
2653.5  2.461 0.008 
2654.5  2.473 0.008 
2655.5  2.472 0.008 
2656.5  2.463 0.008 
2657.5  2.461 0.008 
2658.5  2.454 0.008 
2659.5  2.456 0.008 
2660.5  2.457 0.008 
2661.5  2.463 0.008 
2662.5  2.483 0.008 
2663.5  2.479 0.008 
2664.5  2.467 0.008 
2665.5  2.470 0.008 
2666.5  2.473 0.008 
2667.5  2.481 0.008 
2668.5  2.494 0.009 
2669.5  2.483 0.008 
2670.5  2.487 0.008 
2671.5  2.503 0.009 
2672.5  2.487 0.008 
2673.5  2.491 0.008 
2674.5  2.485 0.008 
2675.5  2.491 0.009 
2676.5  2.494 0.009 
2677.5  2.483 0.008 
2678.5  2.485 0.008 
2679.5  2.493 0.009 
2680.5  2.479 0.008 
2681.5  2.480 0.008 
2682.5  2.469 0.008 
2683.5  2.480 0.009 
2684.5  2.457 0.009 
2685.5  2.473 0.009 
2686.5  2.482 0.008 
2687.5  2.480 0.008 
2688.5  2.470 0.008 
2689.5  2.469 0.008 
2690.5  2.484 0.009 
2691.5  2.476 0.009 
2692.5  2.492 0.009 
2693.5  2.482 0.009 
2694.5  2.478 0.009 
2695.5  2.461 0.009 
2696.5  2.497 0.009 
2697.5  2.494 0.008 
2698.5  2.500 0.009 
2699.5  2.496 0.009 
2700.5  2.480 0.009 
2701.5  2.490 0.009 
2702.5  2.503 0.008 
2703.5  2.509 0.009 
2704.5  2.505 0.008 
2705.5  2.506 0.009 
2706.5  2.520 0.009 
2707.5  2.513 0.008 
2708.5  2.511 0.009 
2709.5  2.533 0.009 
2710.5  2.524 0.009 
2711.5  2.532 0.009 
2712.5  2.550 0.009 
2713.5  2.541 0.009 
2714.5  2.554 0.009 
2715.5  2.549 0.009 
2716.5  2.564 0.009 
2717.5  2.565 0.009 
2718.5  2.567 0.009 
2719.5  2.571 0.009 
2720.5  2.570 0.009 
2721.5  2.568 0.009 
2722.5  2.588 0.009 
2723.5  2.571 0.009 
2724.5  2.586 0.009 
2725.5  2.588 0.009 
2726.5  2.591 0.009 
2727.5  2.590 0.009 
2728.5  2.599 0.009 
2729.5  2.612 0.009 
2730.5  2.615 0.009 
2731.5  2.618 0.009 
2732.5  2.626 0.009 
2733.5  2.626 0.009 
2734.5  2.624 0.009 
2735.5  2.626 0.009 
2736.5  2.641 0.010 
2737.5  2.638 0.009 
2738.5  2.636 0.009 
2739.5  2.637 0.009 
2740.5  2.641 0.009 
2741.5  2.649 0.009 
2742.5  2.654 0.009 
2743.5  2.657 0.010 
2744.5  2.674 0.010 
2745.5  2.682 0.010 
2746.5  2.687 0.010 
2747.5  2.694 0.009 
2748.5  2.681 0.010 
2749.5  2.693 0.010 
2750.5  2.707 0.010 
2751.5  2.709 0.010 
2752.5  2.709 0.010 
2753.5  2.708 0.010 
2754.5  2.698 0.010 
2755.5  2.713 0.010 
2756.5  2.698 0.010 
2757.5  2.715 0.010 
2758.5  2.719 0.009 
2759.5  2.716 0.010 
2760.5  2.731 0.010 
2761.5  2.719 0.010 
2762.5  2.724 0.010 
2763.5  2.733 0.010 
2764.5  2.729 0.010 
2765.5  2.734 0.010 
2766.5  2.735 0.010 
2767.5  2.758 0.010 
2768.5  2.750 0.011 
2769.5  2.768 0.011 
2770.5  2.789 0.011 
2771.5  2.803 0.011 
2772.5  2.810 0.011 
2773.5  2.825 0.011 
2774.5  2.845 0.011 
2775.5  2.871 0.011 
2776.5  2.899 0.011 
2777.5  2.911 0.011 
2778.5  2.916 0.012 
2779.5  2.924 0.012 
2780.5  2.976 0.012 
2781.5  3.010 0.012 
2782.5  3.056 0.013 
2783.5  3.084 0.012 
2784.5  3.122 0.013 
2785.5  3.153 0.013 
2786.5  3.208 0.013 
2787.5  3.243 0.013 
2788.5  3.288 0.014 
2789.5  3.359 0.014 
2790.5  3.399 0.014 
2791.5  3.474 0.015 
2792.5  3.506 0.015 
2793.5  3.568 0.015 
2794.5  3.605 0.015 
2795.5  3.645 0.016 
2796.5  3.699 0.017 
2797.5  3.734 0.017 
2798.5  3.754 0.016 
2799.5  3.741 0.016 
2800.5  3.746 0.016 
2801.5  3.727 0.016 
2802.5  3.737 0.016 
2803.5  3.691 0.016 
2804.5  3.672 0.016 
2805.5  3.653 0.015 
2806.5  3.592 0.015 
2807.5  3.536 0.014 
2808.5  3.486 0.014 
2809.5  3.426 0.014 
2810.5  3.385 0.013 
2811.5  3.324 0.013 
2812.5  3.255 0.013 
2813.5  3.201 0.013 
2814.5  3.141 0.013 
2815.5  3.107 0.013 
2816.5  3.059 0.012 
2817.5  3.034 0.012 
2818.5  2.980 0.012 
2819.5  2.940 0.012 
2820.5  2.899 0.012 
2821.5  2.887 0.012 
2822.5  2.866 0.012 
2823.5  2.834 0.012 
2824.5  2.817 0.011 
2825.5  2.814 0.011 
2826.5  2.791 0.012 
2827.5  2.754 0.011 
2828.5  2.743 0.011 
2829.5  2.750 0.011 
2830.5  2.720 0.011 
2831.5  2.716 0.011 
2832.5  2.725 0.011 
2833.5  2.720 0.011 
2834.5  2.703 0.011 
2835.5  2.697 0.010 
2836.5  2.695 0.010 
2837.5  2.677 0.010 
2838.5  2.684 0.011 
2839.5  2.651 0.010 
2840.5  2.651 0.010 
2841.5  2.622 0.010 
2842.5  2.623 0.010 
2843.5  2.604 0.010 
2844.5  2.606 0.010 
2845.5  2.599 0.009 
2846.5  2.595 0.010 
2847.5  2.580 0.010 
2848.5  2.578 0.009 
2849.5  2.566 0.009 
2850.5  2.566 0.009 
2851.5  2.571 0.009 
2852.5  2.567 0.010 
2853.5  2.540 0.010 
2854.5  2.522 0.009 
2855.5  2.514 0.010 
2856.5  2.510 0.010 
2857.5  2.509 0.010 
2858.5  2.510 0.009 
2859.5  2.495 0.009 
2860.5  2.483 0.009 
2861.5  2.486 0.009 
2862.5  2.473 0.009 
2863.5  2.462 0.009 
2864.5  2.452 0.009 
2865.5  2.447 0.009 
2866.5  2.436 0.009 
2867.5  2.438 0.009 
2868.5  2.442 0.009 
2869.5  2.443 0.009 
2870.5  2.430 0.009 
2871.5  2.433 0.009 
2872.5  2.420 0.009 
2873.5  2.405 0.009 
2874.5  2.404 0.009 
2875.5  2.391 0.009 
2876.5  2.396 0.009 
2877.5  2.378 0.009 
2878.5  2.387 0.009 
2879.5  2.391 0.009 
2880.5  2.373 0.009 
2881.5  2.372 0.009 
2882.5  2.353 0.009 
2883.5  2.345 0.009 
2884.5  2.369 0.009 
2885.5  2.347 0.009 
2886.5  2.350 0.008 
2887.5  2.334 0.008 
2888.5  2.333 0.009 
2889.5  2.334 0.009 
2890.5  2.319 0.009 
2891.5  2.320 0.009 
2892.5  2.326 0.008 
2893.5  2.309 0.009 
2894.5  2.296 0.009 
2895.5  2.301 0.008 
2896.5  2.287 0.008 
2897.5  2.287 0.008 
2898.5  2.283 0.009 
2899.5  2.260 0.009 
2900.5  2.283 0.008 
2901.5  2.283 0.009 
2902.5  2.279 0.008 
2903.5  2.251 0.008 
2904.5  2.263 0.009 
2905.5  2.279 0.008 
2906.5  2.258 0.008 
2907.5  2.239 0.008 
2908.5  2.231 0.008 
2909.5  2.246 0.009 
2910.5  2.234 0.009 
2911.5  2.230 0.008 
2912.5  2.227 0.008 
2913.5  2.230 0.008 
2914.5  2.247 0.009 
2915.5  2.236 0.008 
2916.5  2.263 0.009 
2917.5  2.237 0.008 
2918.5  2.254 0.008 
2919.5  2.255 0.008 
2920.5  2.262 0.008 
2921.5  2.268 0.008 
2922.5  2.252 0.008 
2923.5  2.281 0.009 
2924.5  2.285 0.009 
2925.5  2.278 0.008 
2926.5  2.260 0.009 
2927.5  2.273 0.009 
2928.5  2.295 0.008 
2929.5  2.296 0.009 
2930.5  2.306 0.009 
2931.5  2.288 0.008 
2932.5  2.299 0.008 
2933.5  2.306 0.009 
2934.5  2.306 0.009 
2935.5  2.297 0.009 
2936.5  2.294 0.008 
2937.5  2.285 0.008 
2938.5  2.296 0.009 
2939.5  2.284 0.009 
2940.5  2.297 0.009 
2941.5  2.287 0.008 
2942.5  2.290 0.009 
2943.5  2.301 0.008 
2944.5  2.297 0.009 
2945.5  2.295 0.009 
2946.5  2.306 0.009 
2947.5  2.307 0.008 
2948.5  2.285 0.009 
2949.5  2.289 0.008 
2950.5  2.293 0.008 
2951.5  2.280 0.009 
2952.5  2.284 0.009 
2953.5  2.272 0.009 
2954.5  2.280 0.008 
2955.5  2.290 0.009 
2956.5  2.297 0.008 
2957.5  2.286 0.008 
2958.5  2.284 0.009 
2959.5  2.267 0.009 
2960.5  2.278 0.008 
2961.5  2.258 0.009 
2962.5  2.272 0.009 
2963.5  2.271 0.009 
2964.5  2.269 0.009 
2965.5  2.268 0.008 
2966.5  2.261 0.009 
2967.5  2.271 0.008 
2968.5  2.263 0.008 
2969.5  2.253 0.009 
2970.5  2.248 0.008 
2971.5  2.247 0.009 
2972.5  2.250 0.009 
2973.5  2.250 0.008 
2974.5  2.242 0.008 
2975.5  2.252 0.009 
2976.5  2.255 0.008 
2977.5  2.231 0.008 
2978.5  2.226 0.009 
2979.5  2.233 0.008 
2980.5  2.237 0.008 
2981.5  2.210 0.009 
2982.5  2.215 0.009 
2983.5  2.219 0.009 
2984.5  2.208 0.008 
2985.5  2.210 0.009 
2986.5  2.199 0.009 
2987.5  2.185 0.009 
2988.5  2.191 0.009 
2989.5  2.193 0.008 
2990.5  2.179 0.009 
2991.5  2.175 0.008 
2992.5  2.168 0.008 
2993.5  2.157 0.008 
2994.5  2.139 0.008 
2995.5  2.138 0.008 
2996.5  2.127 0.008 
2997.5  2.134 0.008 
2998.5  2.133 0.008 
2999.5  2.116 0.008 
3000.5  2.112 0.008 
3001.5  2.098 0.008 
3002.5  2.098 0.009 
3003.5  2.081 0.008 
3004.5  2.087 0.008 
3005.5  2.085 0.008 
3006.5  2.069 0.008 
3007.5  2.069 0.008 
3008.5  2.063 0.009 
3009.5  2.048 0.008 
3010.5  2.042 0.008 
3011.5  2.037 0.008 
3012.5  2.019 0.008 
3013.5  2.036 0.008 
3014.5  2.019 0.008 
3015.5  2.009 0.008 
3016.5  2.005 0.009 
3017.5  2.008 0.008 
3018.5  2.010 0.008 
3019.5  1.993 0.008 
3020.5  1.982 0.008 
3021.5  1.981 0.008 
3022.5  1.982 0.008 
3023.5  1.986 0.008 
3024.5  1.976 0.008 
3025.5  1.978 0.008 
3026.5  1.975 0.008 
3027.5  1.972 0.008 
3028.5  1.979 0.008 
3029.5  1.985 0.008 
3030.5  1.973 0.008 
3031.5  1.979 0.008 
3032.5  1.974 0.008 
3033.5  1.967 0.008 
3034.5  1.968 0.008 
3035.5  1.979 0.008 
3036.5  1.966 0.008 
3037.5  1.957 0.008 
3038.5  1.978 0.008 
3039.5  1.979 0.008 
3040.5  1.981 0.008 
3041.5  1.973 0.008 
3042.5  1.975 0.008 
3043.5  1.967 0.008 
3044.5  1.980 0.008 
3045.5  1.966 0.008 
3046.5  1.981 0.008 
3047.5  1.965 0.008 
3048.5  1.980 0.008 
3049.5  1.965 0.008 
3050.5  1.977 0.008 
3051.5  1.977 0.008 
3052.5  1.973 0.008 
3053.5  1.971 0.008 
3054.5  1.964 0.008 
3055.5  1.959 0.008 
3056.5  1.964 0.008 
3057.5  1.966 0.008 
3058.5  1.961 0.008 
3059.5  1.964 0.008 
3060.5  1.971 0.008 
3061.5  1.951 0.008 
3062.5  1.968 0.008 
3063.5  1.971 0.008 
3064.5  1.966 0.008 
3065.5  1.971 0.008 
3066.5  1.958 0.008 
3067.5  1.964 0.008 
3068.5  1.979 0.008 
3069.5  1.971 0.008 
3070.5  1.960 0.008 
3071.5  1.967 0.008 
3072.5  1.971 0.008 
3073.5  1.965 0.008 
3074.5  1.971 0.008 
3075.5  1.958 0.008 
3076.5  1.967 0.008 
3077.5  1.957 0.008 
3078.5  1.966 0.008 
3079.5  1.963 0.008 
3080.5  1.964 0.008 
3081.5  1.967 0.008 
3082.5  1.966 0.008 
3083.5  1.971 0.008 
3084.5  1.950 0.008 
3085.5  1.961 0.008 
3086.5  1.955 0.009 
3087.5  1.965 0.008 
3088.5  1.952 0.008 
3089.5  1.955 0.008 
3090.5  1.956 0.008 
3091.5  1.935 0.008 
3092.5  1.958 0.008 
3093.5  1.948 0.008 
3094.5  1.946 0.008 
3095.5  1.940 0.008 
3096.5  1.939 0.008 
3097.5  1.941 0.008 
3098.5  1.946 0.008 
3099.5  1.943 0.008 
3100.5  1.944 0.008 
3101.5  1.951 0.008 
3102.5  1.957 0.008 
3103.5  1.953 0.008 
3104.5  1.957 0.008 
3105.5  1.961 0.008 
3106.5  1.962 0.008 
3107.5  1.975 0.008 
3108.5  1.980 0.008 
3109.5  1.961 0.008 
3110.5  1.977 0.008 
3111.5  1.977 0.008 
3112.5  1.989 0.008 
3113.5  1.991 0.008 
3114.5  1.999 0.008 
3115.5  2.002 0.008 
3116.5  1.999 0.008 
3117.5  2.001 0.009 
3118.5  1.989 0.008 
3119.5  2.006 0.008 
3120.5  2.018 0.008 
3121.5  2.028 0.008 
3122.5  2.035 0.009 
3123.5  2.022 0.009 
3124.5  2.027 0.008 
3125.5  2.038 0.009 
3126.5  2.035 0.009 
3127.5  2.027 0.008 
3128.5  2.022 0.008 
3129.5  2.040 0.008 
3130.5  2.040 0.008 
3131.5  2.046 0.008 
3132.5  2.044 0.009 
3133.5  2.039 0.009 
3134.5  2.052 0.009 
3135.5  2.039 0.009 
3136.5  2.028 0.009 
3137.5  2.010 0.008 
3138.5  2.010 0.008 
3139.5  2.005 0.008 
3140.5  2.010 0.008 
3141.5  2.012 0.008 
3142.5  2.007 0.008 
3143.5  1.997 0.008 
3144.5  1.993 0.008 
3145.5  1.992 0.008 
3146.5  1.997 0.008 
3147.5  1.994 0.008 
3148.5  1.996 0.008 
3149.5  1.989 0.008 
3150.5  1.996 0.008 
3151.5  1.988 0.009 
3152.5  1.983 0.008 
3153.5  1.991 0.008 
3154.5  1.992 0.008 
3155.5  2.005 0.008 
3156.5  1.997 0.009 
3157.5  1.976 0.008 
3158.5  1.993 0.008 
3159.5  1.977 0.008 
3160.5  1.993 0.009 
3161.5  1.994 0.008 
3162.5  1.983 0.008 
3163.5  2.001 0.008 
3164.5  2.000 0.009 
3165.5  1.997 0.009 
3166.5  1.999 0.008 
3167.5  2.013 0.008 
3168.5  2.011 0.008 
3169.5  2.010 0.008 
3170.5  2.002 0.008 
3171.5  2.017 0.008 
3172.5  2.017 0.009 
3173.5  2.002 0.009 
3174.5  2.010 0.008 
3175.5  2.010 0.008 
3176.5  2.024 0.009 
3177.5  2.024 0.008 
3178.5  2.016 0.009 
3179.5  2.025 0.009 
3180.5  2.018 0.009 
3181.5  2.021 0.009 
3182.5  2.019 0.009 
3183.5  2.034 0.009 
3184.5  2.038 0.009 
3185.5  2.035 0.008 
3186.5  2.046 0.008 
3187.5  2.042 0.009 
3188.5  2.036 0.009 
3189.5  2.064 0.009 
3190.5  2.051 0.009 
3191.5  2.053 0.009 
3192.5  2.063 0.009 
3193.5  2.047 0.008 
3194.5  2.035 0.009 
3195.5  2.032 0.008 
3196.5  2.039 0.009 
3197.5  2.035 0.008 
3198.5  2.031 0.009 
3199.5  2.026 0.009 
3200.5  2.033 0.009 
3201.5  2.033 0.009 
3202.5  2.034 0.008 
3203.5  2.024 0.008 
3204.5  2.022 0.009 
3205.5  2.002 0.008 
3206.5  2.007 0.009 
3207.5  2.005 0.008 
3208.5  2.016 0.008 
3209.5  1.996 0.008 
3210.5  1.999 0.008 
3211.5  2.000 0.009 
3212.5  2.004 0.009 
3213.5  1.986 0.008 
3214.5  1.972 0.008 
3215.5  1.984 0.008 
3216.5  1.989 0.008 
3217.5  1.986 0.009 
3218.5  1.978 0.009 
3219.5  1.982 0.009 
3220.5  1.962 0.008 
3221.5  1.962 0.009 
3222.5  1.972 0.008 
3223.5  1.973 0.008 
3224.5  1.977 0.008 
3225.5  1.969 0.008 
3226.5  1.973 0.009 
3227.5  1.967 0.009 
3228.5  1.970 0.008 
3229.5  1.976 0.008 
3230.5  1.964 0.009 
3231.5  1.960 0.008 
3232.5  1.947 0.009 
3233.5  1.951 0.009 
3234.5  1.944 0.008 
3235.5  1.949 0.008 
3236.5  1.947 0.009 
3237.5  1.943 0.008 
3238.5  1.937 0.008 
3239.5  1.943 0.008 
3240.5  1.935 0.008 
3241.5  1.937 0.008 
3242.5  1.939 0.008 
3243.5  1.931 0.008 
3244.5  1.929 0.008 
3245.5  1.918 0.008 
3246.5  1.928 0.009 
3247.5  1.925 0.009 
3248.5  1.925 0.008 
3249.5  1.920 0.008 
3250.5  1.921 0.008 
3251.5  1.915 0.008 
3252.5  1.921 0.009 
3253.5  1.919 0.008 
3254.5  1.924 0.008 
3255.5  1.921 0.008 
3256.5  1.916 0.008 
3257.5  1.933 0.008 
3258.5  1.932 0.008 
3259.5  1.923 0.008 
3260.5  1.924 0.008 
3261.5  1.933 0.008 
3262.5  1.932 0.008 
3263.5  1.907 0.008 
3264.5  1.921 0.008 
3265.5  1.931 0.008 
3266.5  1.916 0.008 
3267.5  1.901 0.008 
3268.5  1.914 0.008 
3269.5  1.900 0.008 
3270.5  1.900 0.008 
3271.5  1.903 0.008 
3272.5  1.912 0.008 
3273.5  1.899 0.008 
3274.5  1.901 0.008 
3275.5  1.901 0.008 
3276.5  1.907 0.008 
3277.5  1.892 0.008 
3278.5  1.896 0.008 
3279.5  1.915 0.008 
3280.5  1.906 0.008 
3281.5  1.907 0.008 
3282.5  1.906 0.008 
3283.5  1.899 0.008 
3284.5  1.895 0.008 
3285.5  1.888 0.008 
3286.5  1.898 0.008 
3287.5  1.881 0.008 
3288.5  1.882 0.008 
3289.5  1.883 0.008 
3290.5  1.871 0.008 
3291.5  1.878 0.008 
3292.5  1.875 0.008 
3293.5  1.867 0.008 
3294.5  1.863 0.008 
3295.5  1.859 0.008 
3296.5  1.858 0.008 
3297.5  1.859 0.008 
3298.5  1.857 0.008 
3299.5  1.868 0.008 
3300.5  1.871 0.008 
3301.5  1.859 0.008 
3302.5  1.861 0.008 
3303.5  1.838 0.008 
3304.5  1.840 0.008 
3305.5  1.835 0.008 
3306.5  1.842 0.008 
3307.5  1.834 0.008 
3308.5  1.824 0.008 
3309.5  1.830 0.008 
3310.5  1.824 0.008 
3311.5  1.817 0.008 
3312.5  1.830 0.008 
3313.5  1.812 0.008 
3314.5  1.808 0.008 
3315.5  1.806 0.008 
3316.5  1.807 0.008 
3317.5  1.799 0.008 
3318.5  1.809 0.008 
3319.5  1.808 0.008 
3320.5  1.786 0.008 
3321.5  1.792 0.008 
3322.5  1.788 0.008 
3323.5  1.792 0.008 
3324.5  1.784 0.008 
3325.5  1.787 0.008 
3326.5  1.797 0.008 
3327.5  1.779 0.008 
3328.5  1.790 0.008 
3329.5  1.784 0.008 
3330.5  1.772 0.008 
3331.5  1.787 0.008 
3332.5  1.797 0.008 
3333.5  1.790 0.007 
3334.5  1.792 0.008 
3335.5  1.790 0.008 
3336.5  1.785 0.008 
3337.5  1.784 0.008 
3338.5  1.790 0.008 
3339.5  1.783 0.008 
3340.5  1.792 0.008 
3341.5  1.802 0.008 
3342.5  1.806 0.008 
3343.5  1.820 0.008 
3344.5  1.809 0.008 
3345.5  1.816 0.008 
3346.5  1.825 0.008 
3347.5  1.803 0.008 
3348.5  1.796 0.008 
3349.5  1.784 0.008 
3350.5  1.781 0.008 
3351.5  1.783 0.008 
3352.5  1.781 0.008 
3353.5  1.768 0.008 
3354.5  1.759 0.008 
3355.5  1.755 0.008 
3356.5  1.751 0.008 
3357.5  1.760 0.008 
3358.5  1.760 0.008 
3359.5  1.759 0.007 
3360.5  1.747 0.008 
3361.5  1.753 0.007 
3362.5  1.751 0.008 
3363.5  1.747 0.008 
3364.5  1.738 0.008 
3365.5  1.752 0.008 
3366.5  1.755 0.008 
3367.5  1.751 0.008 
3368.5  1.748 0.008 
3369.5  1.733 0.008 
3370.5  1.749 0.008 
3371.5  1.746 0.008 
3372.5  1.733 0.008 
3373.5  1.753 0.008 
3374.5  1.743 0.008 
3375.5  1.738 0.008 
3376.5  1.746 0.008 
3377.5  1.743 0.008 
3378.5  1.752 0.007 
3379.5  1.761 0.008 
3380.5  1.737 0.008 
3381.5  1.742 0.008 
3382.5  1.740 0.008 
3383.5  1.742 0.008 
3384.5  1.741 0.008 
3385.5  1.736 0.008 
3386.5  1.735 0.008 
3387.5  1.751 0.008 
3388.5  1.734 0.008 
3389.5  1.733 0.008 
3390.5  1.727 0.008 
3391.5  1.734 0.008 
3392.5  1.738 0.008 
3393.5  1.743 0.008 
3394.5  1.739 0.008 
3395.5  1.738 0.008 
3396.5  1.733 0.008 
3397.5  1.741 0.008 
3398.5  1.741 0.008 
3399.5  1.745 0.008 
3400.5  1.747 0.008 
3401.5  1.757 0.008 
3402.5  1.756 0.008 
3403.5  1.767 0.008 
3404.5  1.751 0.008 
3405.5  1.757 0.008 
3406.5  1.759 0.008 
3407.5  1.760 0.008 
3408.5  1.757 0.008 
3409.5  1.759 0.008 
3410.5  1.755 0.008 
3411.5  1.754 0.008 
3412.5  1.757 0.008 
3413.5  1.773 0.008 
3414.5  1.779 0.008 
3415.5  1.763 0.008 
3416.5  1.770 0.008 
3417.5  1.784 0.008 
3418.5  1.776 0.009 
3419.5  1.790 0.008 
3420.5  1.794 0.008 
3421.5  1.807 0.009 
3422.5  1.817 0.009 
3423.5  1.820 0.009 
3424.5  1.854 0.009 
3425.5  1.841 0.010 
3426.5  1.850 0.010 
3427.5  1.845 0.010 
3428.5  1.822 0.009 
3429.5  1.792 0.009 
3430.5  1.778 0.009 
3431.5  1.777 0.008 
3432.5  1.753 0.008 
3433.5  1.735 0.008 
3434.5  1.730 0.008 
3435.5  1.729 0.008 
3436.5  1.723 0.008 
3437.5  1.727 0.008 
3438.5  1.724 0.008 
3439.5  1.728 0.008 
3440.5  1.724 0.008 
3441.5  1.719 0.008 
3442.5  1.708 0.008 
3443.5  1.711 0.008 
3444.5  1.700 0.008 
3445.5  1.709 0.008 
3446.5  1.697 0.008 
3447.5  1.720 0.008 
3448.5  1.698 0.008 
3449.5  1.702 0.008 
3450.5  1.699 0.008 
3451.5  1.692 0.008 
3452.5  1.704 0.008 
3453.5  1.696 0.008 
3454.5  1.698 0.008 
3455.5  1.696 0.008 
3456.5  1.691 0.008 
3457.5  1.706 0.008 
3458.5  1.690 0.008 
3459.5  1.700 0.008 
3460.5  1.697 0.008 
3461.5  1.693 0.008 
3462.5  1.680 0.008 
3463.5  1.691 0.008 
3464.5  1.692 0.008 
3465.5  1.698 0.008 
3466.5  1.705 0.008 
3467.5  1.689 0.008 
3468.5  1.699 0.008 
3469.5  1.700 0.007 
3470.5  1.700 0.008 
3471.5  1.690 0.008 
3472.5  1.694 0.008 
3473.5  1.697 0.007 
3474.5  1.698 0.008 
3475.5  1.685 0.008 
3476.5  1.688 0.008 
3477.5  1.683 0.008 
3478.5  1.675 0.008 
3479.5  1.679 0.008 
3480.5  1.676 0.008 
3481.5  1.683 0.008 
3482.5  1.684 0.008 
3483.5  1.684 0.007 
3484.5  1.676 0.008 
3485.5  1.673 0.008 
3486.5  1.680 0.008 
3487.5  1.669 0.008 
3488.5  1.681 0.008 
3489.5  1.674 0.008 
3490.5  1.671 0.008 
3491.5  1.676 0.008 
3492.5  1.662 0.008 
3493.5  1.665 0.008 
3494.5  1.670 0.008 
3495.5  1.679 0.008 
3496.5  1.682 0.008 
3497.5  1.670 0.008 
3498.5  1.665 0.008 
3499.5  1.673 0.008 
3500.5  1.669 0.008 
3501.5  1.666 0.008 
3502.5  1.649 0.008 
3503.5  1.652 0.008 
3504.5  1.655 0.008 
3505.5  1.655 0.008 
3506.5  1.638 0.007 
3507.5  1.652 0.007 
3508.5  1.647 0.008 
3509.5  1.642 0.008 
3510.5  1.628 0.008 
3511.5  1.626 0.008 
3512.5  1.612 0.008 
3513.5  1.624 0.008 
3514.5  1.614 0.008 
3515.5  1.618 0.008 
3516.5  1.621 0.008 
3517.5  1.612 0.008 
3518.5  1.611 0.008 
3519.5  1.611 0.007 
3520.5  1.607 0.008 
3521.5  1.601 0.008 
3522.5  1.593 0.008 
3523.5  1.590 0.008 
3524.5  1.575 0.008 
3525.5  1.580 0.008 
3526.5  1.576 0.008 
3527.5  1.574 0.008 
3528.5  1.573 0.007 
3529.5  1.575 0.007 
3530.5  1.560 0.007 
3531.5  1.559 0.007 
3532.5  1.567 0.008 
3533.5  1.560 0.008 
3534.5  1.543 0.008 
3535.5  1.548 0.007 
3536.5  1.551 0.007 
3537.5  1.559 0.007 
3538.5  1.542 0.007 
3539.5  1.546 0.007 
3540.5  1.540 0.007 
3541.5  1.546 0.007 
3542.5  1.541 0.008 
3543.5  1.539 0.008 
3544.5  1.539 0.008 
3545.5  1.539 0.008 
3546.5  1.530 0.007 
3547.5  1.534 0.007 
3548.5  1.525 0.008 
3549.5  1.527 0.008 
3550.5  1.535 0.007 
3551.5  1.527 0.007 
3552.5  1.520 0.008 
3553.5  1.514 0.007 
3554.5  1.539 0.008 
3555.5  1.521 0.008 
3556.5  1.530 0.008 
3557.5  1.517 0.008 
3558.5  1.518 0.007 
3559.5  1.532 0.007 
3560.5  1.521 0.007 
3561.5  1.514 0.007 
3562.5  1.532 0.008 
3563.5  1.528 0.007 
3564.5  1.529 0.008 
3565.5  1.526 0.008 
3566.5  1.528 0.008 
3567.5  1.538 0.008 
3568.5  1.519 0.008 
3569.5  1.526 0.008 
3570.5  1.536 0.007 
3571.5  1.534 0.008 
3572.5  1.534 0.008 
3573.5  1.537 0.007 
3574.5  1.540 0.008 
3575.5  1.530 0.008 
3576.5  1.539 0.008 
3577.5  1.542 0.007 
3578.5  1.549 0.007 
3579.5  1.534 0.008 
3580.5  1.545 0.008 
3581.5  1.543 0.008 
3582.5  1.544 0.007 
3583.5  1.539 0.008 
3584.5  1.524 0.008 
3585.5  1.541 0.008 
3586.5  1.543 0.008 
3587.5  1.535 0.008 
3588.5  1.531 0.008 
3589.5  1.527 0.007 
3590.5  1.525 0.008 
3591.5  1.542 0.008 
3592.5  1.526 0.008 
3593.5  1.518 0.007 
3594.5  1.527 0.007 
3595.5  1.519 0.007 
3596.5  1.529 0.007 
3597.5  1.523 0.008 
3598.5  1.526 0.007 
3599.5  1.521 0.007 
3600.5  1.526 0.008 
3601.5  1.531 0.008 
3602.5  1.521 0.008 
3603.5  1.516 0.008 
3604.5  1.513 0.008 
3605.5  1.515 0.008 
3606.5  1.520 0.007 
3607.5  1.508 0.007 
3608.5  1.516 0.008 
3609.5  1.512 0.007 
3610.5  1.506 0.007 
3611.5  1.505 0.008 
3612.5  1.511 0.008 
3613.5  1.507 0.007 
3614.5  1.516 0.007 
3615.5  1.504 0.007 
3616.5  1.502 0.007 
3617.5  1.495 0.007 
3618.5  1.508 0.007 
3619.5  1.506 0.007 
3620.5  1.506 0.007 
3621.5  1.501 0.008 
3622.5  1.509 0.007 
3623.5  1.493 0.007 
3624.5  1.505 0.007 
3625.5  1.504 0.007 
3626.5  1.501 0.007 
3627.5  1.504 0.008 
3628.5  1.510 0.007 
3629.5  1.510 0.007 
3630.5  1.502 0.007 
3631.5  1.496 0.007 
3632.5  1.491 0.007 
3633.5  1.483 0.007 
3634.5  1.495 0.008 
3635.5  1.491 0.008 
3636.5  1.489 0.007 
3637.5  1.491 0.008 
3638.5  1.489 0.007 
3639.5  1.481 0.007 
3640.5  1.477 0.008 
3641.5  1.487 0.007 
3642.5  1.484 0.008 
3643.5  1.484 0.007 
3644.5  1.461 0.008 
3645.5  1.470 0.007 
3646.5  1.475 0.007 
3647.5  1.475 0.008 
3648.5  1.469 0.008 
3649.5  1.470 0.008 
3650.5  1.473 0.008 
3651.5  1.474 0.007 
3652.5  1.466 0.007 
3653.5  1.466 0.008 
3654.5  1.465 0.007 
3655.5  1.463 0.008 
3656.5  1.471 0.007 
3657.5  1.458 0.007 
3658.5  1.449 0.007 
3659.5  1.473 0.007 
3660.5  1.463 0.007 
3661.5  1.464 0.007 
3662.5  1.457 0.007 
3663.5  1.462 0.008 
3664.5  1.453 0.007 
3665.5  1.456 0.007 
3666.5  1.460 0.007 
3667.5  1.443 0.007 
3668.5  1.460 0.007 
3669.5  1.458 0.007 
3670.5  1.462 0.008 
3671.5  1.446 0.007 
3672.5  1.440 0.007 
3673.5  1.456 0.007 
3674.5  1.461 0.007 
3675.5  1.444 0.008 
3676.5  1.444 0.008 
3677.5  1.455 0.007 
3678.5  1.454 0.008 
3679.5  1.431 0.008 
3680.5  1.433 0.007 
3681.5  1.435 0.007 
3682.5  1.440 0.007 
3683.5  1.437 0.007 
3684.5  1.436 0.008 
3685.5  1.435 0.007 
3686.5  1.429 0.007 
3687.5  1.438 0.007 
3688.5  1.435 0.007 
3689.5  1.429 0.007 
3690.5  1.430 0.007 
3691.5  1.431 0.007 
3692.5  1.430 0.007 
3693.5  1.433 0.007 
3694.5  1.445 0.007 
3695.5  1.427 0.007 
3696.5  1.425 0.007 
3697.5  1.438 0.007 
3698.5  1.417 0.007 
3699.5  1.421 0.007 
3700.5  1.431 0.007 
3701.5  1.426 0.007 
3702.5  1.423 0.007 
3703.5  1.414 0.007 
3704.5  1.421 0.007 
3705.5  1.424 0.007 
3706.5  1.417 0.007 
3707.5  1.402 0.007 
3708.5  1.400 0.007 
3709.5  1.407 0.007 
3710.5  1.413 0.008 
3711.5  1.414 0.007 
3712.5  1.414 0.007 
3713.5  1.414 0.007 
3714.5  1.421 0.007 
3715.5  1.427 0.007 
3716.5  1.424 0.007 
3717.5  1.424 0.008 
3718.5  1.432 0.007 
3719.5  1.438 0.007 
3720.5  1.443 0.007 
3721.5  1.442 0.007 
3722.5  1.452 0.008 
3723.5  1.455 0.008 
3724.5  1.486 0.009 
3725.5  1.533 0.010 
3726.5  1.584 0.011 
3727.5  1.632 0.013 
3728.5  1.674 0.013 
3729.5  1.699 0.013 
3730.5  1.694 0.012 
3731.5  1.644 0.011 
3732.5  1.598 0.009 
3733.5  1.518 0.008 
3734.5  1.476 0.008 
3735.5  1.432 0.008 
3736.5  1.428 0.007 
3737.5  1.414 0.008 
3738.5  1.411 0.007 
3739.5  1.400 0.007 
3740.5  1.399 0.007 
3741.5  1.413 0.007 
3742.5  1.420 0.007 
3743.5  1.418 0.007 
3744.5  1.408 0.007 
3745.5  1.408 0.007 
3746.5  1.406 0.007 
3747.5  1.394 0.007 
3748.5  1.386 0.007 
3749.5  1.397 0.007 
3750.5  1.400 0.007 
3751.5  1.399 0.007 
3752.5  1.399 0.007 
3753.5  1.401 0.007 
3754.5  1.405 0.007 
3755.5  1.418 0.007 
3756.5  1.424 0.007 
3757.5  1.431 0.007 
3758.5  1.440 0.007 
3759.5  1.431 0.007 
3760.5  1.427 0.007 
3761.5  1.407 0.007 
3762.5  1.404 0.007 
3763.5  1.407 0.007 
3764.5  1.403 0.007 
3765.5  1.393 0.007 
3766.5  1.388 0.007 
3767.5  1.385 0.007 
3768.5  1.389 0.007 
3769.5  1.383 0.007 
3770.5  1.381 0.007 
3771.5  1.363 0.007 
3772.5  1.369 0.007 
3773.5  1.369 0.007 
3774.5  1.356 0.007 
3775.5  1.356 0.007 
3776.5  1.350 0.007 
3777.5  1.348 0.007 
3778.5  1.367 0.007 
3779.5  1.366 0.007 
3780.5  1.354 0.007 
3781.5  1.351 0.007 
3782.5  1.353 0.006 
3783.5  1.358 0.007 
3784.5  1.360 0.007 
3785.5  1.352 0.007 
3786.5  1.350 0.007 
3787.5  1.346 0.007 
3788.5  1.337 0.007 
3789.5  1.327 0.007 
3790.5  1.328 0.007 
3791.5  1.319 0.007 
3792.5  1.315 0.007 
3793.5  1.303 0.007 
3794.5  1.304 0.007 
3795.5  1.300 0.007 
3796.5  1.304 0.007 
3797.5  1.301 0.007 
3798.5  1.283 0.007 
3799.5  1.284 0.007 
3800.5  1.272 0.007 
3801.5  1.274 0.007 
3802.5  1.282 0.007 
3803.5  1.287 0.007 
3804.5  1.281 0.007 
3805.5  1.291 0.006 
3806.5  1.303 0.007 
3807.5  1.291 0.006 
3808.5  1.290 0.007 
3809.5  1.301 0.007 
3810.5  1.295 0.006 
3811.5  1.307 0.007 
3812.5  1.301 0.007 
3813.5  1.290 0.007 
3814.5  1.294 0.007 
3815.5  1.286 0.006 
3816.5  1.291 0.007 
3817.5  1.288 0.007 
3818.5  1.299 0.007 
3819.5  1.296 0.007 
3820.5  1.295 0.007 
3821.5  1.297 0.007 
3822.5  1.296 0.007 
3823.5  1.294 0.007 
3824.5  1.291 0.007 
3825.5  1.293 0.007 
3826.5  1.297 0.007 
3827.5  1.286 0.007 
3828.5  1.276 0.007 
3829.5  1.277 0.007 
3830.5  1.265 0.007 
3831.5  1.265 0.007 
3832.5  1.275 0.007 
3833.5  1.274 0.007 
3834.5  1.269 0.007 
3835.5  1.271 0.007 
3836.5  1.272 0.007 
3837.5  1.270 0.007 
3838.5  1.269 0.007 
3839.5  1.266 0.007 
3840.5  1.263 0.007 
3841.5  1.273 0.007 
3842.5  1.266 0.007 
3843.5  1.282 0.007 
3844.5  1.290 0.007 
3845.5  1.290 0.007 
3846.5  1.297 0.007 
3847.5  1.300 0.007 
3848.5  1.293 0.007 
3849.5  1.293 0.007 
3850.5  1.304 0.007 
3851.5  1.302 0.007 
3852.5  1.313 0.007 
3853.5  1.324 0.007 
3854.5  1.327 0.007 
3855.5  1.313 0.007 
3856.5  1.323 0.007 
3857.5  1.323 0.007 
3858.5  1.335 0.007 
3859.5  1.325 0.007 
3860.5  1.331 0.007 
3861.5  1.330 0.007 
3862.5  1.344 0.007 
3863.5  1.354 0.007 
3864.5  1.379 0.007 
3865.5  1.393 0.008 
3866.5  1.410 0.008 
3867.5  1.433 0.008 
3868.5  1.453 0.009 
3869.5  1.471 0.010 
3870.5  1.468 0.010 
3871.5  1.459 0.009 
3872.5  1.418 0.008 
3873.5  1.382 0.008 
3874.5  1.357 0.007 
3875.5  1.348 0.007 
3876.5  1.324 0.007 
3877.5  1.314 0.007 
3878.5  1.308 0.007 
3879.5  1.306 0.007 
3880.5  1.297 0.007 
3881.5  1.291 0.007 
3882.5  1.296 0.007 
3883.5  1.293 0.007 
3884.5  1.294 0.007 
3885.5  1.293 0.007 
3886.5  1.299 0.008 
3887.5  1.286 0.007 
3888.5  1.298 0.007 
3889.5  1.297 0.007 
3890.5  1.308 0.007 
3891.5  1.301 0.007 
3892.5  1.289 0.007 
3893.5  1.283 0.007 
3894.5  1.280 0.007 
3895.5  1.275 0.007 
3896.5  1.270 0.007 
3897.5  1.270 0.007 
3898.5  1.274 0.007 
3899.5  1.259 0.007 
3900.5  1.259 0.006 
3901.5  1.260 0.007 
3902.5  1.269 0.007 
3903.5  1.251 0.007 
3904.5  1.254 0.007 
3905.5  1.244 0.007 
3906.5  1.249 0.006 
3907.5  1.241 0.007 
3908.5  1.229 0.006 
3909.5  1.238 0.007 
3910.5  1.242 0.006 
3911.5  1.244 0.006 
3912.5  1.253 0.006 
3913.5  1.233 0.007 
3914.5  1.238 0.007 
3915.5  1.235 0.006 
3916.5  1.228 0.007 
3917.5  1.230 0.007 
3918.5  1.213 0.006 
3919.5  1.221 0.006 
3920.5  1.213 0.007 
3921.5  1.215 0.007 
3922.5  1.204 0.007 
3923.5  1.206 0.006 
3924.5  1.216 0.007 
3925.5  1.218 0.006 
3926.5  1.202 0.006 
3927.5  1.201 0.007 
3928.5  1.195 0.007 
3929.5  1.189 0.007 
3930.5  1.184 0.007 
3931.5  1.172 0.007 
3932.5  1.160 0.007 
3933.5  1.147 0.007 
3934.5  1.152 0.007 
3935.5  1.152 0.007 
3936.5  1.157 0.007 
3937.5  1.158 0.007 
3938.5  1.162 0.007 
3939.5  1.175 0.007 
3940.5  1.183 0.007 
3941.5  1.198 0.007 
3942.5  1.196 0.007 
3943.5  1.193 0.007 
3944.5  1.207 0.006 
3945.5  1.202 0.007 
3946.5  1.204 0.007 
3947.5  1.213 0.007 
3948.5  1.208 0.007 
3949.5  1.208 0.007 
3950.5  1.211 0.006 
3951.5  1.214 0.006 
3952.5  1.211 0.006 
3953.5  1.211 0.006 
3954.5  1.226 0.006 
3955.5  1.220 0.006 
3956.5  1.220 0.007 
3957.5  1.221 0.007 
3958.5  1.217 0.006 
3959.5  1.231 0.006 
3960.5  1.224 0.007 
3961.5  1.228 0.007 
3962.5  1.216 0.007 
3963.5  1.209 0.007 
3964.5  1.220 0.007 
3965.5  1.223 0.007 
3966.5  1.240 0.007 
3967.5  1.238 0.008 
3968.5  1.230 0.008 
3969.5  1.232 0.009 
3970.5  1.219 0.008 
3971.5  1.207 0.008 
3972.5  1.204 0.008 
3973.5  1.199 0.007 
3974.5  1.185 0.007 
3975.5  1.186 0.006 
3976.5  1.181 0.007 
3977.5  1.174 0.007 
3978.5  1.191 0.007 
3979.5  1.191 0.006 
3980.5  1.189 0.006 
3981.5  1.187 0.006 
3982.5  1.175 0.006 
3983.5  1.183 0.006 
3984.5  1.179 0.006 
3985.5  1.174 0.006 
3986.5  1.169 0.007 
3987.5  1.178 0.006 
3988.5  1.176 0.006 
3989.5  1.169 0.006 
3990.5  1.174 0.006 
3991.5  1.171 0.006 
3992.5  1.168 0.006 
3993.5  1.170 0.006 
3994.5  1.155 0.006 
3995.5  1.150 0.007 
3996.5  1.158 0.006 
3997.5  1.148 0.006 
3998.5  1.138 0.006 
3999.5  1.145 0.006 
4000.5  1.155 0.006 
4001.5  1.149 0.006 
4002.5  1.149 0.006 
4003.5  1.143 0.006 
4004.5  1.140 0.006 
4005.5  1.144 0.006 
4006.5  1.138 0.007 
4007.5  1.136 0.006 
4008.5  1.138 0.006 
4009.5  1.139 0.006 
4010.5  1.136 0.007 
4011.5  1.128 0.006 
4012.5  1.136 0.006 
4013.5  1.129 0.007 
4014.5  1.131 0.007 
4015.5  1.141 0.006 
4016.5  1.138 0.007 
4017.5  1.144 0.007 
4018.5  1.130 0.007 
4019.5  1.138 0.006 
4020.5  1.146 0.007 
4021.5  1.142 0.007 
4022.5  1.134 0.007 
4023.5  1.132 0.007 
4024.5  1.129 0.007 
4025.5  1.132 0.006 
4026.5  1.135 0.006 
4027.5  1.129 0.007 
4028.5  1.129 0.007 
4029.5  1.138 0.007 
4030.5  1.129 0.007 
4031.5  1.119 0.007 
4032.5  1.117 0.007 
4033.5  1.111 0.007 
4034.5  1.106 0.006 
4035.5  1.115 0.006 
4036.5  1.112 0.007 
4037.5  1.111 0.006 
4038.5  1.133 0.006 
4039.5  1.114 0.007 
4040.5  1.130 0.007 
4041.5  1.126 0.006 
4042.5  1.111 0.006 
4043.5  1.121 0.007 
4044.5  1.120 0.007 
4045.5  1.116 0.007 
4046.5  1.112 0.006 
4047.5  1.101 0.006 
4048.5  1.119 0.006 
4049.5  1.114 0.006 
4050.5  1.117 0.007 
4051.5  1.115 0.007 
4052.5  1.111 0.007 
4053.5  1.119 0.007 
4054.5  1.111 0.006 
4055.5  1.124 0.006 
4056.5  1.123 0.006 
4057.5  1.106 0.006 
4058.5  1.115 0.006 
4059.5  1.112 0.006 
4060.5  1.111 0.007 
4061.5  1.118 0.007 
4062.5  1.134 0.007 
4063.5  1.122 0.006 
4064.5  1.117 0.007 
4065.5  1.126 0.007 
4066.5  1.140 0.006 
4067.5  1.148 0.006 
4068.5  1.146 0.007 
4069.5  1.164 0.006 
4070.5  1.166 0.007 
4071.5  1.157 0.007 
4072.5  1.159 0.007 
4073.5  1.152 0.007 
4074.5  1.156 0.007 
4075.5  1.150 0.007 
4076.5  1.158 0.007 
4077.5  1.144 0.007 
4078.5  1.149 0.007 
4079.5  1.150 0.007 
4080.5  1.146 0.006 
4081.5  1.155 0.007 
4082.5  1.161 0.007 
4083.5  1.164 0.007 
4084.5  1.174 0.007 
4085.5  1.183 0.007 
4086.5  1.171 0.007 
4087.5  1.173 0.007 
4088.5  1.178 0.007 
4089.5  1.186 0.007 
4090.5  1.200 0.007 
4091.5  1.199 0.007 
4092.5  1.207 0.007 
4093.5  1.208 0.007 
4094.5  1.203 0.007 
4095.5  1.206 0.007 
4096.5  1.204 0.007 
4097.5  1.207 0.007 
4098.5  1.202 0.007 
4099.5  1.198 0.007 
4100.5  1.214 0.007 
4101.5  1.211 0.007 
4102.5  1.221 0.008 
4103.5  1.217 0.008 
4104.5  1.214 0.008 
4105.5  1.206 0.007 
4106.5  1.202 0.007 
4107.5  1.186 0.007 
4108.5  1.186 0.007 
4109.5  1.187 0.007 
4110.5  1.186 0.007 
4111.5  1.191 0.007 
4112.5  1.185 0.007 
4113.5  1.175 0.007 
4114.5  1.179 0.007 
4115.5  1.184 0.007 
4116.5  1.183 0.007 
4117.5  1.178 0.007 
4118.5  1.165 0.007 
4119.5  1.166 0.007 
4120.5  1.164 0.007 
4121.5  1.156 0.007 
4122.5  1.155 0.007 
4123.5  1.153 0.007 
4124.5  1.158 0.007 
4125.5  1.151 0.007 
4126.5  1.153 0.007 
4127.5  1.139 0.007 
4128.5  1.146 0.006 
4129.5  1.142 0.007 
4130.5  1.123 0.007 
4131.5  1.122 0.006 
4132.5  1.114 0.007 
4133.5  1.111 0.007 
4134.5  1.114 0.006 
4135.5  1.096 0.007 
4136.5  1.104 0.007 
4137.5  1.114 0.007 
4138.5  1.108 0.007 
4139.5  1.113 0.006 
4140.5  1.123 0.007 
4141.5  1.110 0.007 
4142.5  1.101 0.007 
4143.5  1.091 0.006 
4144.5  1.086 0.006 
4145.5  1.076 0.006 
4146.5  1.083 0.006 
4147.5  1.081 0.006 
4148.5  1.071 0.006 
4149.5  1.079 0.007 
4150.5  1.065 0.007 
4151.5  1.068 0.006 
4152.5  1.075 0.007 
4153.5  1.071 0.006 
4154.5  1.068 0.007 
4155.5  1.065 0.006 
4156.5  1.063 0.006 
4157.5  1.068 0.007 
4158.5  1.068 0.007 
4159.5  1.073 0.007 
4160.5  1.069 0.007 
4161.5  1.079 0.007 
4162.5  1.082 0.007 
4163.5  1.070 0.007 
4164.5  1.069 0.007 
4165.5  1.082 0.007 
4166.5  1.082 0.007 
4167.5  1.073 0.007 
4168.5  1.079 0.007 
4169.5  1.072 0.007 
4170.5  1.081 0.006 
4171.5  1.074 0.007 
4172.5  1.066 0.007 
4173.5  1.063 0.007 
4174.5  1.063 0.006 
4175.5  1.059 0.007 
4176.5  1.072 0.007 
4177.5  1.079 0.007 
4178.5  1.075 0.007 
4179.5  1.074 0.007 
4180.5  1.085 0.007 
4181.5  1.075 0.007 
4182.5  1.075 0.007 
4183.5  1.071 0.007 
4184.5  1.071 0.007 
4185.5  1.076 0.007 
4186.5  1.082 0.007 
4187.5  1.078 0.007 
4188.5  1.073 0.007 
4189.5  1.077 0.007 
4190.5  1.062 0.007 
4191.5  1.062 0.007 
4192.5  1.056 0.007 
4193.5  1.057 0.007 
4194.5  1.056 0.007 
4195.5  1.055 0.007 
4196.5  1.058 0.007 
4197.5  1.045 0.007 
4198.5  1.044 0.006 
4199.5  1.027 0.007 
4200.5  1.029 0.007 
4201.5  1.031 0.006 
4202.5  1.031 0.006 
4203.5  1.021 0.007 
4204.5  1.034 0.007 
4205.5  1.030 0.007 
4206.5  1.033 0.007 
4207.5  1.037 0.006 
4208.5  1.032 0.007 
4209.5  1.045 0.007 
4210.5  1.043 0.007 
4211.5  1.032 0.007 
4212.5  1.036 0.007 
4213.5  1.033 0.007 
4214.5  1.033 0.007 
4215.5  1.047 0.007 
4216.5  1.041 0.007 
4217.5  1.034 0.006 
4218.5  1.033 0.007 
4219.5  1.044 0.007 
4220.5  1.045 0.007 
4221.5  1.052 0.007 
4222.5  1.059 0.007 
4223.5  1.042 0.007 
4224.5  1.042 0.007 
4225.5  1.046 0.007 
4226.5  1.029 0.007 
4227.5  1.029 0.007 
4228.5  1.036 0.006 
4229.5  1.044 0.007 
4230.5  1.049 0.007 
4231.5  1.074 0.007 
4232.5  1.074 0.007 
4233.5  1.073 0.007 
4234.5  1.071 0.007 
4235.5  1.067 0.007 
4236.5  1.067 0.007 
4237.5  1.071 0.007 
4238.5  1.066 0.007 
4239.5  1.067 0.007 
4240.5  1.074 0.007 
4241.5  1.064 0.007 
4242.5  1.079 0.007 
4243.5  1.085 0.007 
4244.5  1.082 0.007 
4245.5  1.087 0.007 
4246.5  1.083 0.007 
4247.5  1.074 0.007 
4248.5  1.081 0.007 
4249.5  1.069 0.007 
4250.5  1.067 0.007 
4251.5  1.064 0.007 
4252.5  1.061 0.007 
4253.5  1.066 0.007 
4254.5  1.062 0.007 
4255.5  1.061 0.007 
4256.5  1.062 0.007 
4257.5  1.063 0.007 
4258.5  1.069 0.007 
4259.5  1.066 0.007 
4260.5  1.053 0.007 
4261.5  1.059 0.007 
4262.5  1.058 0.007 
4263.5  1.057 0.007 
4264.5  1.060 0.007 
4265.5  1.063 0.007 
4266.5  1.080 0.007 
4267.5  1.073 0.007 
4268.5  1.071 0.007 
4269.5  1.062 0.007 
4270.5  1.058 0.007 
4271.5  1.049 0.007 
4272.5  1.047 0.007 
4273.5  1.044 0.006 
4274.5  1.054 0.007 
4275.5  1.067 0.007 
4276.5  1.051 0.006 
4277.5  1.065 0.007 
4278.5  1.076 0.007 
4279.5  1.081 0.007 
4280.5  1.086 0.007 
4281.5  1.074 0.007 
4282.5  1.089 0.007 
4283.5  1.086 0.007 
4284.5  1.074 0.007 
4285.5  1.082 0.007 
4286.5  1.087 0.007 
4287.5  1.085 0.007 
4288.5  1.087 0.007 
4289.5  1.080 0.007 
4290.5  1.088 0.007 
4291.5  1.087 0.007 
4292.5  1.081 0.007 
4293.5  1.098 0.007 
4294.5  1.102 0.007 
4295.5  1.106 0.007 
4296.5  1.102 0.007 
4297.5  1.110 0.007 
4298.5  1.111 0.007 
4299.5  1.093 0.007 
4300.5  1.099 0.007 
4301.5  1.101 0.007 
4302.5  1.104 0.007 
4303.5  1.099 0.007 
4304.5  1.103 0.007 
4305.5  1.100 0.007 
4306.5  1.095 0.007 
4307.5  1.106 0.007 
4308.5  1.112 0.007 
4309.5  1.113 0.007 
4310.5  1.128 0.007 
4311.5  1.124 0.007 
4312.5  1.132 0.007 
4313.5  1.150 0.007 
4314.5  1.151 0.006 
4315.5  1.155 0.007 
4316.5  1.179 0.007 
4317.5  1.203 0.007 
4318.5  1.215 0.007 
4319.5  1.203 0.008 
4320.5  1.215 0.008 
4321.5  1.218 0.008 
4322.5  1.213 0.007 
4323.5  1.220 0.007 
4324.5  1.225 0.007 
4325.5  1.223 0.007 
4326.5  1.229 0.007 
4327.5  1.235 0.008 
4328.5  1.222 0.008 
4329.5  1.247 0.008 
4330.5  1.268 0.008 
4331.5  1.279 0.008 
4332.5  1.272 0.008 
4333.5  1.287 0.009 
4334.5  1.302 0.009 
4335.5  1.302 0.009 
4336.5  1.314 0.009 
4337.5  1.315 0.009 
4338.5  1.331 0.009 
4339.5  1.339 0.009 
4340.5  1.356 0.010 
4341.5  1.381 0.010 
4342.5  1.378 0.011 
4343.5  1.373 0.010 
4344.5  1.348 0.009 
4345.5  1.323 0.009 
4346.5  1.307 0.008 
4347.5  1.308 0.009 
4348.5  1.304 0.008 
4349.5  1.311 0.008 
4350.5  1.309 0.009 
4351.5  1.290 0.009 
4352.5  1.296 0.009 
4353.5  1.286 0.008 
4354.5  1.289 0.008 
4355.5  1.273 0.008 
4356.5  1.280 0.008 
4357.5  1.293 0.008 
4358.5  1.303 0.008 
4359.5  1.295 0.008 
4360.5  1.300 0.008 
4361.5  1.311 0.008 
4362.5  1.304 0.008 
4363.5  1.306 0.009 
4364.5  1.302 0.009 
4365.5  1.300 0.008 
4366.5  1.288 0.008 
4367.5  1.268 0.008 
4368.5  1.245 0.008 
4369.5  1.228 0.007 
4370.5  1.217 0.007 
4371.5  1.204 0.007 
4372.5  1.192 0.007 
4373.5  1.178 0.007 
4374.5  1.162 0.007 
4375.5  1.167 0.007 
4376.5  1.153 0.007 
4377.5  1.143 0.007 
4378.5  1.149 0.007 
4379.5  1.154 0.007 
4380.5  1.140 0.007 
4381.5  1.129 0.007 
4382.5  1.122 0.007 
4383.5  1.119 0.007 
4384.5  1.105 0.007 
4385.5  1.100 0.006 
4386.5  1.096 0.006 
4387.5  1.093 0.007 
4388.5  1.103 0.007 
4389.5  1.103 0.007 
4390.5  1.104 0.007 
4391.5  1.117 0.007 
4392.5  1.103 0.007 
4393.5  1.095 0.007 
4394.5  1.088 0.007 
4395.5  1.089 0.007 
4396.5  1.087 0.007 
4397.5  1.094 0.007 
4398.5  1.093 0.007 
4399.5  1.094 0.007 
4400.5  1.088 0.007 
4401.5  1.080 0.007 
4402.5  1.079 0.007 
4403.5  1.079 0.007 
4404.5  1.077 0.007 
4405.5  1.061 0.007 
4406.5  1.052 0.007 
4407.5  1.066 0.007 
4408.5  1.066 0.007 
4409.5  1.068 0.007 
4410.5  1.070 0.007 
4411.5  1.076 0.007 
4412.5  1.083 0.007 
4413.5  1.081 0.008 
4414.5  1.076 0.007 
4415.5  1.075 0.007 
4416.5  1.073 0.007 
4417.5  1.063 0.007 
4418.5  1.061 0.007 
4419.5  1.077 0.007 
4420.5  1.063 0.007 
4421.5  1.060 0.008 
4422.5  1.060 0.007 
4423.5  1.053 0.007 
4424.5  1.046 0.007 
4425.5  1.049 0.007 
4426.5  1.045 0.007 
4427.5  1.036 0.007 
4428.5  1.045 0.007 
4429.5  1.047 0.007 
4430.5  1.039 0.007 
4431.5  1.038 0.007 
4432.5  1.034 0.007 
4433.5  1.017 0.007 
4434.5  1.025 0.007 
4435.5  1.022 0.007 
4436.5  1.025 0.006 
4437.5  1.019 0.007 
4438.5  1.018 0.007 
4439.5  1.030 0.008 
4440.5  1.031 0.007 
4441.5  1.039 0.007 
4442.5  1.036 0.007 
4443.5  1.031 0.007 
4444.5  1.019 0.007 
4445.5  1.010 0.007 
4446.5  1.024 0.007 
4447.5  1.036 0.007 
4448.5  1.039 0.007 
4449.5  1.034 0.007 
4450.5  1.042 0.007 
4451.5  1.038 0.008 
4452.5  1.032 0.007 
4453.5  1.035 0.007 
4454.5  1.037 0.007 
4455.5  1.036 0.007 
4456.5  1.032 0.007 
4457.5  1.029 0.007 
4458.5  1.022 0.007 
4459.5  1.027 0.007 
4460.5  1.026 0.007 
4461.5  1.030 0.007 
4462.5  1.036 0.007 
4463.5  1.036 0.007 
4464.5  1.034 0.007 
4465.5  1.045 0.007 
4466.5  1.039 0.007 
4467.5  1.048 0.007 
4468.5  1.055 0.007 
4469.5  1.055 0.008 
4470.5  1.053 0.008 
4471.5  1.059 0.007 
4472.5  1.068 0.007 
4473.5  1.079 0.008 
4474.5  1.073 0.008 
4475.5  1.069 0.007 
4476.5  1.078 0.008 
4477.5  1.093 0.008 
4478.5  1.081 0.008 
4479.5  1.082 0.008 
4480.5  1.069 0.008 
4481.5  1.066 0.008 
4482.5  1.061 0.008 
4483.5  1.065 0.007 
4484.5  1.060 0.007 
4485.5  1.070 0.008 
4486.5  1.074 0.008 
4487.5  1.076 0.008 
4488.5  1.078 0.008 
4489.5  1.071 0.008 
4490.5  1.082 0.008 
4491.5  1.073 0.008 
4492.5  1.083 0.008 
4493.5  1.080 0.008 
4494.5  1.089 0.007 
4495.5  1.081 0.007 
4496.5  1.083 0.008 
4497.5  1.078 0.008 
4498.5  1.088 0.008 
4499.5  1.089 0.008 
4500.5  1.088 0.008 
4501.5  1.099 0.008 
4502.5  1.099 0.008 
4503.5  1.100 0.008 
4504.5  1.108 0.009 
4505.5  1.122 0.009 
4506.5  1.122 0.008 
4507.5  1.108 0.009 
4508.5  1.105 0.008 
4509.5  1.102 0.009 
4510.5  1.121 0.009 
4511.5  1.125 0.009 
4512.5  1.124 0.008 
4513.5  1.131 0.008 
4514.5  1.125 0.008 
4515.5  1.113 0.009 
4516.5  1.116 0.009 
4517.5  1.120 0.009 
4518.5  1.120 0.009 
4519.5  1.127 0.009 
4520.5  1.129 0.009 
4521.5  1.128 0.009 
4522.5  1.140 0.009 
4523.5  1.128 0.009 
4524.5  1.130 0.009 
4525.5  1.122 0.008 
4526.5  1.117 0.009 
4527.5  1.116 0.009 
4528.5  1.094 0.008 
4529.5  1.098 0.008 
4530.5  1.095 0.008 
4531.5  1.087 0.008 
4532.5  1.095 0.008 
4533.5  1.086 0.008 
4534.5  1.084 0.008 
4535.5  1.089 0.008 
4536.5  1.092 0.008 
4537.5  1.076 0.008 
4538.5  1.104 0.008 
4539.5  1.120 0.008 
4540.5  1.107 0.008 
4541.5  1.121 0.008 
4542.5  1.118 0.009 
4543.5  1.108 0.009 
4544.5  1.118 0.008 
4545.5  1.117 0.009 
4546.5  1.106 0.009 
4547.5  1.105 0.009 
4548.5  1.116 0.009 
4549.5  1.112 0.008 
4550.5  1.107 0.008 
4551.5  1.108 0.008 
4552.5  1.115 0.009 
4553.5  1.116 0.009 
4554.5  1.112 0.009 
4555.5  1.111 0.008 
4556.5  1.094 0.009 
4557.5  1.119 0.008 
4558.5  1.127 0.009 
4559.5  1.128 0.009 
4560.5  1.113 0.009 
4561.5  1.121 0.009 
4562.5  1.119 0.009 
4563.5  1.120 0.009 
4564.5  1.119 0.008 
4565.5  1.122 0.008 
4566.5  1.124 0.009 
4567.5  1.100 0.008 
4568.5  1.117 0.008 
4569.5  1.125 0.008 
4570.5  1.128 0.009 
4571.5  1.125 0.009 
4572.5  1.111 0.008 
4573.5  1.111 0.009 
4574.5  1.122 0.008 
4575.5  1.116 0.008 
4576.5  1.111 0.009 
4577.5  1.113 0.009 
4578.5  1.118 0.008 
4579.5  1.116 0.009 
4580.5  1.122 0.009 
4581.5  1.104 0.009 
4582.5  1.103 0.008 
4583.5  1.110 0.008 
4584.5  1.109 0.008 
4585.5  1.095 0.009 
4586.5  1.103 0.009 
4587.5  1.104 0.009 
4588.5  1.103 0.009 
4589.5  1.114 0.008 
4590.5  1.104 0.008 
4591.5  1.105 0.009 
4592.5  1.110 0.008 
4593.5  1.090 0.008 
4594.5  1.092 0.008 
4595.5  1.094 0.008 
4596.5  1.082 0.008 
4597.5  1.081 0.008 
4598.5  1.077 0.008 
4599.5  1.065 0.008 
4600.5  1.056 0.008 
4601.5  1.063 0.008 
4602.5  1.072 0.008 
4603.5  1.068 0.008 
4604.5  1.074 0.008 
4605.5  1.061 0.008 
4606.5  1.063 0.008 
4607.5  1.066 0.008 
4608.5  1.063 0.008 
4609.5  1.062 0.009 
4610.5  1.063 0.009 
4611.5  1.075 0.008 
4612.5  1.064 0.008 
4613.5  1.064 0.008 
4614.5  1.064 0.008 
4615.5  1.080 0.008 
4616.5  1.077 0.008 
4617.5  1.075 0.009 
4618.5  1.064 0.009 
4619.5  1.071 0.009 
4620.5  1.064 0.009 
4621.5  1.086 0.009 
4622.5  1.087 0.009 
4623.5  1.081 0.008 
4624.5  1.099 0.008 
4625.5  1.102 0.009 
4626.5  1.088 0.008 
4627.5  1.071 0.009 
4628.5  1.088 0.009 
4629.5  1.083 0.009 
4630.5  1.098 0.008 
4631.5  1.085 0.009 
4632.5  1.093 0.009 
4633.5  1.100 0.009 
4634.5  1.079 0.009 
4635.5  1.084 0.009 
4636.5  1.076 0.009 
4637.5  1.077 0.009 
4638.5  1.081 0.008 
4639.5  1.076 0.009 
4640.5  1.067 0.008 
4641.5  1.075 0.008 
4642.5  1.071 0.008 
4643.5  1.068 0.008 
4644.5  1.063 0.008 
4645.5  1.052 0.009 
4646.5  1.062 0.008 
4647.5  1.056 0.008 
4648.5  1.048 0.008 
4649.5  1.041 0.008 
4650.5  1.033 0.008 
4651.5  1.038 0.008 
4652.5  1.039 0.008 
4653.5  1.039 0.008 
4654.5  1.038 0.008 
4655.5  1.038 0.008 
4656.5  1.043 0.008 
4657.5  1.042 0.009 
4658.5  1.033 0.008 
4659.5  1.034 0.008 
4660.5  1.032 0.009 
4661.5  1.042 0.009 
4662.5  1.053 0.009 
4663.5  1.039 0.008 
4664.5  1.032 0.008 
4665.5  1.036 0.009 
4666.5  1.028 0.009 
4667.5  1.022 0.008 
4668.5  1.014 0.008 
4669.5  1.017 0.008 
4670.5  1.035 0.008 
4671.5  1.030 0.008 
4672.5  1.028 0.009 
4673.5  1.034 0.008 
4674.5  1.031 0.009 
4675.5  1.027 0.009 
4676.5  1.046 0.009 
4677.5  1.031 0.009 
4678.5  1.030 0.008 
4679.5  1.040 0.008 
4680.5  1.034 0.009 
4681.5  1.030 0.009 
4682.5  1.038 0.009 
4683.5  1.048 0.009 
4684.5  1.042 0.009 
4685.5  1.055 0.010 
4686.5  1.051 0.009 
4687.5  1.053 0.009 
4688.5  1.050 0.010 
4689.5  1.045 0.009 
4690.5  1.041 0.009 
4691.5  1.020 0.009 
4692.5  1.002 0.008 
4693.5  1.000 0.008 
4694.5  0.996 0.009 
4695.5  0.993 0.009 
4696.5  1.000 0.009 
4697.5  0.993 0.008 
4698.5  0.985 0.008 
4699.5  0.980 0.008 
4700.5  0.982 0.008 
4701.5  0.984 0.008 
4702.5  0.968 0.008 
4703.5  0.975 0.008 
4704.5  0.971 0.008 
4705.5  0.968 0.008 
4706.5  0.973 0.008 
4707.5  0.977 0.008 
4708.5  0.958 0.008 
4709.5  0.976 0.008 
4710.5  0.975 0.008 
4711.5  0.967 0.008 
4712.5  0.988 0.008 
4713.5  0.997 0.009 
4714.5  0.980 0.008 
4715.5  0.987 0.008 
4716.5  0.970 0.008 
4717.5  0.962 0.008 
4718.5  0.974 0.008 
4719.5  0.982 0.009 
4720.5  0.991 0.008 
4721.5  0.984 0.008 
4722.5  0.978 0.009 
4723.5  0.985 0.009 
4724.5  0.977 0.008 
4725.5  0.977 0.008 
4726.5  0.978 0.008 
4727.5  0.970 0.008 
4728.5  0.959 0.008 
4729.5  0.964 0.008 
4730.5  0.956 0.008 
4731.5  0.958 0.008 
4732.5  0.966 0.008 
4733.5  0.974 0.008 
4734.5  0.968 0.008 
4735.5  0.962 0.008 
4736.5  0.974 0.008 
4737.5  0.974 0.008 
4738.5  0.973 0.009 
4739.5  0.976 0.009 
4740.5  0.974 0.008 
4741.5  0.976 0.008 
4742.5  0.980 0.008 
4743.5  0.970 0.008 
4744.5  0.972 0.008 
4745.5  0.979 0.008 
4746.5  0.956 0.009 
4747.5  0.966 0.008 
4748.5  0.963 0.008 
4749.5  0.978 0.008 
4750.5  0.965 0.008 
4751.5  0.966 0.009 
4752.5  0.955 0.008 
4753.5  0.955 0.008 
4754.5  0.958 0.008 
4755.5  0.959 0.008 
4756.5  0.950 0.008 
4757.5  0.955 0.008 
4758.5  0.945 0.008 
4759.5  0.954 0.008 
4760.5  0.959 0.008 
4761.5  0.954 0.009 
4762.5  0.959 0.008 
4763.5  0.950 0.008 
4764.5  0.955 0.008 
4765.5  0.949 0.008 
4766.5  0.939 0.008 
4767.5  0.956 0.008 
4768.5  0.942 0.008 
4769.5  0.956 0.008 
4770.5  0.965 0.008 
4771.5  0.958 0.008 
4772.5  0.957 0.008 
4773.5  0.963 0.008 
4774.5  0.968 0.008 
4775.5  0.967 0.008 
4776.5  0.969 0.009 
4777.5  0.970 0.009 
4778.5  0.968 0.008 
4779.5  0.970 0.008 
4780.5  0.979 0.009 
4781.5  0.980 0.009 
4782.5  0.976 0.009 
4783.5  0.974 0.008 
4784.5  0.971 0.009 
4785.5  0.971 0.008 
4786.5  0.968 0.008 
4787.5  0.967 0.008 
4788.5  0.979 0.008 
4789.5  0.976 0.008 
4790.5  0.969 0.008 
4791.5  0.973 0.008 
4792.5  0.984 0.008 
4793.5  1.002 0.009 
4794.5  1.008 0.008 
4795.5  1.017 0.009 
4796.5  1.008 0.009 
4797.5  1.006 0.009 
4798.5  1.015 0.008 
4799.5  1.016 0.009 
4800.5  1.025 0.009 
4801.5  1.018 0.008 
4802.5  1.026 0.009 
4803.5  1.032 0.008 
4804.5  1.028 0.009 
4805.5  1.042 0.009 
4806.5  1.039 0.009 
4807.5  1.036 0.009 
4808.5  1.045 0.009 
4809.5  1.052 0.009 
4810.5  1.052 0.008 
4811.5  1.058 0.009 
4812.5  1.061 0.009 
4813.5  1.065 0.009 
4814.5  1.081 0.009 
4815.5  1.083 0.008 
4816.5  1.093 0.009 
4817.5  1.100 0.009 
4818.5  1.095 0.009 
4819.5  1.118 0.009 
4820.5  1.131 0.009 
4821.5  1.131 0.009 
4822.5  1.134 0.009 
4823.5  1.142 0.009 
4824.5  1.142 0.009 
4825.5  1.147 0.009 
4826.5  1.155 0.009 
4827.5  1.172 0.009 
4828.5  1.168 0.009 
4829.5  1.174 0.009 
4830.5  1.191 0.009 
4831.5  1.196 0.009 
4832.5  1.203 0.009 
4833.5  1.216 0.009 
4834.5  1.231 0.009 
4835.5  1.232 0.009 
4836.5  1.257 0.009 
4837.5  1.266 0.009 
4838.5  1.287 0.009 
4839.5  1.291 0.009 
4840.5  1.306 0.009 
4841.5  1.315 0.009 
4842.5  1.323 0.010 
4843.5  1.331 0.010 
4844.5  1.360 0.010 
4845.5  1.360 0.010 
4846.5  1.384 0.011 
4847.5  1.402 0.011 
4848.5  1.415 0.011 
4849.5  1.429 0.011 
4850.5  1.449 0.011 
4851.5  1.467 0.012 
4852.5  1.481 0.012 
4853.5  1.496 0.012 
4854.5  1.508 0.013 
4855.5  1.527 0.013 
4856.5  1.562 0.013 
4857.5  1.573 0.014 
4858.5  1.619 0.015 
4859.5  1.658 0.016 
4860.5  1.695 0.018 
4861.5  1.745 0.020 
4862.5  1.766 0.020 
4863.5  1.762 0.020 
4864.5  1.748 0.019 
4865.5  1.692 0.018 
4866.5  1.629 0.015 
4867.5  1.585 0.014 
4868.5  1.544 0.014 
4869.5  1.520 0.014 
4870.5  1.508 0.014 
4871.5  1.493 0.013 
4872.5  1.467 0.012 
4873.5  1.456 0.012 
4874.5  1.449 0.011 
4875.5  1.437 0.011 
4876.5  1.435 0.011 
4877.5  1.425 0.010 
4878.5  1.410 0.011 
4879.5  1.385 0.011 
4880.5  1.379 0.010 
4881.5  1.359 0.010 
4882.5  1.346 0.010 
4883.5  1.338 0.010 
4884.5  1.324 0.010 
4885.5  1.313 0.010 
4886.5  1.288 0.010 
4887.5  1.286 0.010 
4888.5  1.274 0.009 
4889.5  1.249 0.009 
4890.5  1.241 0.009 
4891.5  1.242 0.009 
4892.5  1.233 0.009 
4893.5  1.232 0.009 
4894.5  1.217 0.009 
4895.5  1.215 0.009 
4896.5  1.212 0.009 
4897.5  1.219 0.009 
4898.5  1.202 0.009 
4899.5  1.204 0.009 
4900.5  1.199 0.009 
4901.5  1.177 0.010 
4902.5  1.171 0.009 
4903.5  1.163 0.008 
4904.5  1.139 0.009 
4905.5  1.148 0.009 
4906.5  1.163 0.009 
4907.5  1.169 0.009 
4908.5  1.152 0.009 
4909.5  1.136 0.009 
4910.5  1.129 0.008 
4911.5  1.134 0.008 
4912.5  1.109 0.008 
4913.5  1.111 0.008 
4914.5  1.117 0.009 
4915.5  1.125 0.008 
4916.5  1.126 0.009 
4917.5  1.120 0.009 
4918.5  1.108 0.008 
4919.5  1.100 0.008 
4920.5  1.085 0.008 
4921.5  1.084 0.007 
4922.5  1.092 0.008 
4923.5  1.093 0.008 
4924.5  1.090 0.007 
4925.5  1.091 0.008 
4926.5  1.097 0.008 
4927.5  1.096 0.009 
4928.5  1.106 0.008 
4929.5  1.103 0.009 
4930.5  1.103 0.009 
4931.5  1.102 0.009 
4932.5  1.095 0.008 
4933.5  1.084 0.009 
4934.5  1.076 0.008 
4935.5  1.083 0.008 
4936.5  1.067 0.008 
4937.5  1.067 0.007 
4938.5  1.053 0.008 
4939.5  1.043 0.008 
4940.5  1.040 0.008 
4941.5  1.058 0.008 
4942.5  1.058 0.009 
4943.5  1.058 0.009 
4944.5  1.073 0.009 
4945.5  1.070 0.009 
4946.5  1.067 0.009 
4947.5  1.068 0.009 
4948.5  1.078 0.009 
4949.5  1.068 0.009 
4950.5  1.086 0.009 
4951.5  1.103 0.010 
4952.5  1.128 0.011 
4953.5  1.130 0.011 
4954.5  1.155 0.011 
4955.5  1.179 0.013 
4956.5  1.233 0.015 
4957.5  1.299 0.017 
4958.5  1.358 0.020 
4959.5  1.406 0.024 
4960.5  1.434 0.025 
4961.5  1.405 0.023 
4962.5  1.338 0.018 
4963.5  1.232 0.015 
4964.5  1.170 0.013 
4965.5  1.115 0.011 
4966.5  1.057 0.010 
4967.5  1.033 0.009 
4968.5  1.025 0.009 
4969.5  0.994 0.009 
4970.5  0.984 0.009 
4971.5  0.972 0.009 
4972.5  0.981 0.009 
4973.5  0.987 0.009 
4974.5  0.989 0.009 
4975.5  0.990 0.009 
4976.5  0.980 0.009 
4977.5  0.985 0.009 
4978.5  0.974 0.008 
4979.5  0.977 0.008 
4980.5  0.969 0.008 
4981.5  0.970 0.008 
4982.5  0.975 0.009 
4983.5  0.976 0.008 
4984.5  0.980 0.009 
4985.5  0.983 0.008 
4986.5  0.988 0.009 
4987.5  0.986 0.009 
4988.5  1.007 0.009 
4989.5  1.021 0.009 
4990.5  1.031 0.009 
4991.5  1.035 0.009 
4992.5  1.051 0.010 
4993.5  1.069 0.010 
4994.5  1.087 0.010 
4995.5  1.096 0.011 
4996.5  1.115 0.011 
4997.5  1.152 0.012 
4998.5  1.173 0.012 
4999.5  1.209 0.014 
5000.5  1.259 0.015 
5001.5  1.325 0.017 
5002.5  1.377 0.020 
5003.5  1.496 0.025 
5004.5  1.640 0.030 
5005.5  1.832 0.039 
5006.5  2.080 0.052 
5007.5  2.249 0.063 
5008.5  2.315 0.064 
5009.5  2.204 0.056 
5010.5  1.945 0.044 
5011.5  1.661 0.032 
5012.5  1.432 0.023 
5013.5  1.299 0.018 
5014.5  1.195 0.014 
5015.5  1.130 0.012 
5016.5  1.099 0.011 
5017.5  1.076 0.010 
5018.5  1.051 0.009 
5019.5  1.044 0.009 
5020.5  1.039 0.009 
5021.5  1.036 0.009 
5022.5  1.029 0.009 
5023.5  1.009 0.009 
5024.5  1.015 0.009 
5025.5  1.003 0.008 
5026.5  0.997 0.009 
5027.5  0.990 0.009 
5028.5  0.983 0.008 
5029.5  0.976 0.008 
5030.5  0.993 0.009 
5031.5  0.996 0.008 
5032.5  0.979 0.008 
5033.5  0.967 0.008 
5034.5  0.978 0.009 
5035.5  0.971 0.009 
5036.5  0.969 0.008 
5037.5  0.970 0.008 
5038.5  0.952 0.008 
5039.5  0.948 0.008 
5040.5  0.944 0.008 
5041.5  0.936 0.008 
5042.5  0.926 0.008 
5043.5  0.919 0.008 
5044.5  0.920 0.008 
5045.5  0.921 0.008 
5046.5  0.925 0.008 
5047.5  0.940 0.009 
5048.5  0.939 0.009 
5049.5  0.933 0.009 
5050.5  0.914 0.008 
5051.5  0.916 0.008 
5052.5  0.909 0.008 
5053.5  0.913 0.009 
5054.5  0.908 0.009 
5055.5  0.916 0.009 
5056.5  0.920 0.009 
5057.5  0.927 0.009 
5058.5  0.920 0.009 
5059.5  0.925 0.009 
5060.5  0.936 0.009 
5061.5  0.925 0.009 
5062.5  0.922 0.009 
5063.5  0.914 0.009 
5064.5  0.915 0.009 
5065.5  0.906 0.009 
5066.5  0.900 0.009 
5067.5  0.908 0.009 
5068.5  0.888 0.009 
5069.5  0.890 0.009 
5070.5  0.882 0.009 
5071.5  0.877 0.009 
5072.5  0.881 0.009 
5073.5  0.893 0.008 
5074.5  0.880 0.009 
5075.5  0.867 0.009 
5076.5  0.877 0.009 
5077.5  0.890 0.009 
5078.5  0.881 0.009 
5079.5  0.869 0.008 
5080.5  0.878 0.008 
5081.5  0.866 0.009 
5082.5  0.870 0.009 
5083.5  0.869 0.009 
5084.5  0.873 0.008 
5085.5  0.859 0.008 
5086.5  0.859 0.008 
5087.5  0.857 0.009 
5088.5  0.862 0.009 
5089.5  0.868 0.009 
5090.5  0.877 0.009 
5091.5  0.891 0.009 
5092.5  0.887 0.009 
5093.5  0.882 0.009 
5094.5  0.863 0.009 
5095.5  0.871 0.009 
5096.5  0.863 0.009 
5097.5  0.867 0.009 
5098.5  0.877 0.009 
5099.5  0.865 0.009 
5100.5  0.872 0.009 
5101.5  0.868 0.009 
5102.5  0.864 0.009 
5103.5  0.867 0.009 
5104.5  0.874 0.009 
5105.5  0.877 0.009 
5106.5  0.867 0.009 
5107.5  0.874 0.009 
5108.5  0.866 0.009 
5109.5  0.873 0.009 
5110.5  0.872 0.009 
5111.5  0.877 0.009 
5112.5  0.869 0.009 
5113.5  0.865 0.009 
5114.5  0.877 0.009 
5115.5  0.874 0.011 
5116.5  0.871 0.010 
5117.5  0.887 0.009 
5118.5  0.886 0.009 
5119.5  0.880 0.009 
5120.5  0.876 0.010 
5121.5  0.889 0.009 
5122.5  0.888 0.009 
5123.5  0.901 0.010 
5124.5  0.868 0.009 
5125.5  0.880 0.009 
5126.5  0.880 0.009 
5127.5  0.875 0.009 
5128.5  0.867 0.008 
5129.5  0.877 0.008 
5130.5  0.878 0.009 
5131.5  0.892 0.009 
5132.5  0.896 0.009 
5133.5  0.885 0.009 
5134.5  0.892 0.010 
5135.5  0.899 0.009 
5136.5  0.901 0.009 
5137.5  0.906 0.009 
5138.5  0.899 0.010 
5139.5  0.909 0.009 
5140.5  0.885 0.009 
5141.5  0.894 0.009 
5142.5  0.890 0.009 
5143.5  0.902 0.009 
5144.5  0.903 0.009 
5145.5  0.894 0.009 
5146.5  0.896 0.009 
5147.5  0.918 0.009 
5148.5  0.909 0.009 
5149.5  0.898 0.009 
5150.5  0.914 0.009 
5151.5  0.917 0.009 
5152.5  0.910 0.009 
5153.5  0.925 0.008 
5154.5  0.923 0.009 
5155.5  0.926 0.009 
5156.5  0.940 0.009 
5157.5  0.932 0.009 
5158.5  0.950 0.009 
5159.5  0.960 0.009 
5160.5  0.960 0.009 
5161.5  0.961 0.009 
5162.5  0.955 0.009 
5163.5  0.961 0.009 
5164.5  0.955 0.009 
5165.5  0.933 0.009 
5166.5  0.923 0.009 
5167.5  0.922 0.009 
5168.5  0.921 0.009 
5169.5  0.902 0.008 
5170.5  0.898 0.009 
5171.5  0.902 0.008 
5172.5  0.917 0.009 
5173.5  0.912 0.009 
5174.5  0.910 0.009 
5175.5  0.910 0.009 
5176.5  0.926 0.009 
5177.5  0.939 0.008 
5178.5  0.941 0.009 
5179.5  0.932 0.009 
5180.5  0.933 0.009 
5181.5  0.938 0.008 
5182.5  0.917 0.008 
5183.5  0.915 0.008 
5184.5  0.904 0.008 
5185.5  0.900 0.009 
5186.5  0.903 0.008 
5187.5  0.901 0.009 
5188.5  0.908 0.009 
5189.5  0.912 0.009 
5190.5  0.914 0.009 
5191.5  0.929 0.009 
5192.5  0.937 0.009 
5193.5  0.933 0.009 
5194.5  0.918 0.009 
5195.5  0.918 0.009 
5196.5  0.928 0.009 
5197.5  0.944 0.009 
5198.5  0.951 0.009 
5199.5  0.956 0.009 
5200.5  0.969 0.010 
5201.5  0.944 0.009 
5202.5  0.946 0.009 
5203.5  0.934 0.010 
5204.5  0.944 0.009 
5205.5  0.925 0.008 
5206.5  0.931 0.009 
5207.5  0.913 0.009 
5208.5  0.911 0.009 
5209.5  0.909 0.009 
5210.5  0.912 0.009 
5211.5  0.896 0.009 
5212.5  0.904 0.009 
5213.5  0.915 0.009 
5214.5  0.915 0.009 
5215.5  0.930 0.009 
5216.5  0.920 0.010 
5217.5  0.907 0.009 
5218.5  0.918 0.009 
5219.5  0.922 0.009 
5220.5  0.919 0.009 
5221.5  0.914 0.009 
5222.5  0.930 0.009 
5223.5  0.929 0.009 
5224.5  0.912 0.009 
5225.5  0.915 0.010 
5226.5  0.906 0.009 
5227.5  0.908 0.009 
5228.5  0.898 0.009 
5229.5  0.893 0.009 
5230.5  0.916 0.009 
5231.5  0.911 0.009 
5232.5  0.916 0.009 
5233.5  0.907 0.009 
5234.5  0.917 0.009 
5235.5  0.930 0.009 
5236.5  0.925 0.009 
5237.5  0.923 0.009 
5238.5  0.935 0.010 
5239.5  0.928 0.009 
5240.5  0.949 0.010 
5241.5  0.927 0.010 
5242.5  0.954 0.010 
5243.5  0.941 0.010 
5244.5  0.938 0.010 
5245.5  0.941 0.009 
5246.5  0.938 0.010 
5247.5  0.938 0.010 
5248.5  0.928 0.010 
5249.5  0.916 0.009 
5250.5  0.922 0.009 
5251.5  0.927 0.009 
5252.5  0.926 0.009 
5253.5  0.927 0.009 
5254.5  0.930 0.009 
5255.5  0.932 0.009 
5256.5  0.928 0.009 
5257.5  0.928 0.009 
5258.5  0.925 0.009 
5259.5  0.922 0.009 
5260.5  0.931 0.010 
5261.5  0.938 0.009 
5262.5  0.924 0.009 
5263.5  0.937 0.009 
5264.5  0.912 0.009 
5265.5  0.904 0.009 
5266.5  0.916 0.009 
5267.5  0.914 0.009 
5268.5  0.899 0.009 
5269.5  0.898 0.009 
5270.5  0.899 0.009 
5271.5  0.898 0.009 
5272.5  0.916 0.009 
5273.5  0.917 0.010 
5274.5  0.916 0.009 
5275.5  0.932 0.009 
5276.5  0.942 0.009 
5277.5  0.933 0.010 
5278.5  0.953 0.010 
5279.5  0.937 0.010 
5280.5  0.955 0.010 
5281.5  0.950 0.010 
5282.5  0.937 0.010 
5283.5  0.935 0.010 
5284.5  0.943 0.010 
5285.5  0.956 0.010 
5286.5  0.943 0.010 
5287.5  0.954 0.010 
5288.5  0.967 0.010 
5289.5  0.958 0.010 
5290.5  0.974 0.010 
5291.5  0.967 0.010 
5292.5  0.947 0.010 
5293.5  0.941 0.010 
5294.5  0.962 0.011 
5295.5  0.951 0.010 
5296.5  0.950 0.010 
5297.5  0.942 0.010 
5298.5  0.936 0.010 
5299.5  0.934 0.010 
5300.5  0.924 0.010 
5301.5  0.917 0.010 
5302.5  0.919 0.010 
5303.5  0.939 0.011 
5304.5  0.939 0.011 
5305.5  0.952 0.010 
5306.5  0.947 0.010 
5307.5  0.950 0.010 
5308.5  0.945 0.010 
5309.5  0.957 0.011 
5310.5  0.962 0.011 
5311.5  0.954 0.011 
5312.5  0.970 0.011 
5313.5  0.973 0.011 
5314.5  0.962 0.011 
5315.5  0.958 0.011 
5316.5  0.953 0.010 
5317.5  0.958 0.011 
5318.5  0.955 0.010 
5319.5  0.955 0.011 
5320.5  0.944 0.010 
5321.5  0.941 0.010 
5322.5  0.931 0.010 
5323.5  0.943 0.010 
5324.5  0.948 0.010 
5325.5  0.919 0.010 
5326.5  0.913 0.009 
5327.5  0.921 0.009 
5328.5  0.915 0.009 
5329.5  0.902 0.009 
5330.5  0.901 0.010 
5331.5  0.915 0.009 
5332.5  0.909 0.009 
5333.5  0.900 0.010 
5334.5  0.914 0.010 
5335.5  0.911 0.010 
5336.5  0.919 0.010 
5337.5  0.890 0.010 
5338.5  0.904 0.010 
5339.5  0.913 0.010 
5340.5  0.901 0.010 
5341.5  0.890 0.010 
5342.5  0.893 0.010 
5343.5  0.893 0.011 
5344.5  0.887 0.010 
5345.5  0.904 0.010 
5346.5  0.894 0.010 
5347.5  0.892 0.010 
5348.5  0.893 0.010 
5349.5  0.878 0.010 
5350.5  0.885 0.010 
5351.5  0.900 0.010 
5352.5  0.893 0.010 
5353.5  0.898 0.011 
5354.5  0.895 0.011 
5355.5  0.894 0.011 
5356.5  0.895 0.011 
5357.5  0.899 0.011 
5358.5  0.907 0.011 
5359.5  0.906 0.011 
5360.5  0.909 0.011 
5361.5  0.905 0.011 
5362.5  0.909 0.011 
5363.5  0.903 0.011 
5364.5  0.904 0.011 
5365.5  0.901 0.011 
5366.5  0.891 0.010 
5367.5  0.887 0.011 
5368.5  0.895 0.010 
5369.5  0.897 0.010 
5370.5  0.860 0.010 
5371.5  0.866 0.010 
5372.5  0.873 0.010 
5373.5  0.882 0.010 
5374.5  0.879 0.010 
5375.5  0.876 0.011 
5376.5  0.889 0.010 
5377.5  0.880 0.010 
5378.5  0.879 0.010 
5379.5  0.869 0.011 
5380.5  0.868 0.010 
5381.5  0.875 0.010 
5382.5  0.866 0.011 
5383.5  0.861 0.011 
5384.5  0.853 0.011 
5385.5  0.854 0.011 
5386.5  0.867 0.010 
5387.5  0.869 0.011 
5388.5  0.861 0.011 
5389.5  0.855 0.011 
5390.5  0.862 0.011 
5391.5  0.857 0.011 
5392.5  0.857 0.010 
5393.5  0.857 0.010 
5394.5  0.849 0.011 
5395.5  0.859 0.010 
5396.5  0.848 0.010 
5397.5  0.836 0.011 
5398.5  0.837 0.010 
5399.5  0.838 0.010 
5400.5  0.858 0.010 
5401.5  0.852 0.010 
5402.5  0.839 0.010 
5403.5  0.832 0.010 
5404.5  0.835 0.010 
5405.5  0.836 0.009 
5406.5  0.833 0.010 
5407.5  0.825 0.011 
5408.5  0.828 0.010 
5409.5  0.832 0.010 
5410.5  0.839 0.010 
5411.5  0.844 0.010 
5412.5  0.842 0.010 
5413.5  0.841 0.010 
5414.5  0.859 0.010 
5415.5  0.870 0.010 
5416.5  0.855 0.010 
5417.5  0.851 0.011 
5418.5  0.864 0.011 
5419.5  0.856 0.010 
5420.5  0.851 0.010 
5421.5  0.870 0.010 
5422.5  0.868 0.010 
5423.5  0.866 0.010 
5424.5  0.868 0.011 
5425.5  0.863 0.010 
5426.5  0.862 0.010 
5427.5  0.849 0.011 
5428.5  0.848 0.010 
5429.5  0.868 0.011 
5430.5  0.844 0.011 
5431.5  0.840 0.011 
5432.5  0.841 0.010 
5433.5  0.841 0.010 
5434.5  0.844 0.010 
5435.5  0.855 0.010 
5436.5  0.840 0.011 
5437.5  0.840 0.010 
5438.5  0.843 0.010 
5439.5  0.850 0.011 
5440.5  0.847 0.011 
5441.5  0.860 0.011 
5442.5  0.856 0.011 
5443.5  0.849 0.011 
5444.5  0.853 0.011 
5445.5  0.854 0.011 
5446.5  0.836 0.010 
5447.5  0.829 0.010 
5448.5  0.822 0.011 
5449.5  0.827 0.010 
5450.5  0.832 0.010 
5451.5  0.821 0.010 
5452.5  0.832 0.010 
5453.5  0.825 0.010 
5454.5  0.822 0.010 
5455.5  0.826 0.010 
5456.5  0.833 0.011 
5457.5  0.830 0.010 
5458.5  0.816 0.011 
5459.5  0.819 0.010 
5460.5  0.824 0.011 
5461.5  0.839 0.010 
5462.5  0.842 0.010 
5463.5  0.828 0.011 
5464.5  0.822 0.010 
5465.5  0.833 0.010 
5466.5  0.830 0.011 
5467.5  0.829 0.011 
5468.5  0.833 0.011 
5469.5  0.828 0.011 
5470.5  0.821 0.011 
5471.5  0.817 0.011 
5472.5  0.824 0.011 
5473.5  0.820 0.011 
5474.5  0.831 0.010 
5475.5  0.808 0.010 
5476.5  0.802 0.010 
5477.5  0.804 0.010 
5478.5  0.814 0.010 
5479.5  0.819 0.010 
5480.5  0.813 0.010 
5481.5  0.807 0.011 
5482.5  0.805 0.010 
5483.5  0.809 0.011 
5484.5  0.825 0.011 
5485.5  0.823 0.010 
5486.5  0.823 0.010 
5487.5  0.821 0.010 
5488.5  0.824 0.011 
5489.5  0.821 0.011 
5490.5  0.817 0.010 
5491.5  0.804 0.010 
5492.5  0.813 0.010 
5493.5  0.822 0.010 
5494.5  0.834 0.011 
5495.5  0.818 0.011 
5496.5  0.821 0.011 
5497.5  0.821 0.011 
5498.5  0.820 0.011 
5499.5  0.843 0.011 
5500.5  0.829 0.011 
5501.5  0.820 0.011 
5502.5  0.826 0.011 
5503.5  0.832 0.011 
5504.5  0.828 0.011 
5505.5  0.823 0.010 
5506.5  0.832 0.010 
5507.5  0.842 0.010 
5508.5  0.834 0.010 
5509.5  0.826 0.010 
5510.5  0.832 0.010 
5511.5  0.825 0.011 
5512.5  0.810 0.011 
5513.5  0.827 0.011 
5514.5  0.824 0.011 
5515.5  0.825 0.010 
5516.5  0.818 0.010 
5517.5  0.827 0.011 
5518.5  0.834 0.010 
5519.5  0.828 0.011 
5520.5  0.817 0.012 
5521.5  0.833 0.011 
5522.5  0.849 0.011 
5523.5  0.849 0.011 
5524.5  0.833 0.011 
5525.5  0.838 0.011 
5526.5  0.850 0.011 
5527.5  0.826 0.011 
5528.5  0.829 0.010 
5529.5  0.829 0.011 
5530.5  0.848 0.010 
5531.5  0.862 0.010 
5532.5  0.844 0.010 
5533.5  0.847 0.010 
5534.5  0.845 0.010 
5535.5  0.833 0.011 
5536.5  0.830 0.011 
5537.5  0.851 0.011 
5538.5  0.854 0.011 
5539.5  0.833 0.011 
5540.5  0.840 0.011 
5541.5  0.848 0.011 
5542.5  0.853 0.011 
5543.5  0.834 0.011 
5544.5  0.844 0.011 
5545.5  0.856 0.011 
5546.5  0.851 0.011 
5547.5  0.841 0.011 
5548.5  0.852 0.011 
5549.5  0.833 0.011 
5550.5  0.823 0.011 
5551.5  0.847 0.011 
5552.5  0.856 0.011 
5553.5  0.855 0.011 
5554.5  0.845 0.012 
5555.5  0.857 0.010 
5556.5  0.837 0.011 
5557.5  0.844 0.011 
5558.5  0.827 0.011 
5559.5  0.823 0.011 
5560.5  0.818 0.011 
5561.5  0.836 0.011 
5562.5  0.825 0.011 
5563.5  0.820 0.011 
5564.5  0.831 0.010 
5565.5  0.831 0.010 
5566.5  0.827 0.010 
5567.5  0.814 0.010 
5568.5  0.824 0.010 
5569.5  0.821 0.011 
5570.5  0.819 0.011 
5571.5  0.814 0.011 
5572.5  0.827 0.011 
5573.5  0.844 0.011 
5574.5  0.821 0.011 
5575.5  0.810 0.011 
5576.5  0.812 0.012 
5577.5  0.813 0.011 
5578.5  0.821 0.011 
5579.5  0.828 0.011 
5580.5  0.833 0.011 
5581.5  0.829 0.011 
5582.5  0.822 0.011 
5583.5  0.814 0.011 
5584.5  0.826 0.011 
5585.5  0.825 0.011 
5586.5  0.812 0.010 
5587.5  0.810 0.011 
5588.5  0.814 0.010 
5589.5  0.812 0.011 
5590.5  0.804 0.011 
5591.5  0.799 0.010 
5592.5  0.809 0.010 
5593.5  0.817 0.010 
5594.5  0.801 0.010 
5595.5  0.799 0.011 
5596.5  0.788 0.010 
5597.5  0.797 0.010 
5598.5  0.812 0.011 
5599.5  0.805 0.011 
5600.5  0.802 0.011 
5601.5  0.810 0.011 
5602.5  0.813 0.011 
5603.5  0.806 0.011 
5604.5  0.804 0.011 
5605.5  0.804 0.011 
5606.5  0.800 0.011 
5607.5  0.799 0.011 
5608.5  0.815 0.011 
5609.5  0.815 0.011 
5610.5  0.838 0.011 
5611.5  0.825 0.011 
5612.5  0.812 0.011 
5613.5  0.814 0.011 
5614.5  0.803 0.011 
5615.5  0.805 0.011 
5616.5  0.795 0.011 
5617.5  0.801 0.011 
5618.5  0.804 0.011 
5619.5  0.808 0.011 
5620.5  0.800 0.011 
5621.5  0.813 0.011 
5622.5  0.806 0.011 
5623.5  0.804 0.011 
5624.5  0.820 0.011 
5625.5  0.794 0.011 
5626.5  0.793 0.011 
5627.5  0.798 0.011 
5628.5  0.818 0.011 
5629.5  0.813 0.011 
5630.5  0.826 0.011 
5631.5  0.828 0.012 
5632.5  0.833 0.012 
5633.5  0.820 0.012 
5634.5  0.828 0.012 
5635.5  0.831 0.012 
5636.5  0.812 0.011 
5637.5  0.794 0.011 
5638.5  0.811 0.011 
5639.5  0.802 0.011 
5640.5  0.788 0.011 
5641.5  0.797 0.011 
5642.5  0.791 0.011 
5643.5  0.793 0.011 
5644.5  0.802 0.011 
5645.5  0.796 0.010 
5646.5  0.803 0.011 
5647.5  0.798 0.011 
5648.5  0.800 0.011 
5649.5  0.808 0.011 
5650.5  0.802 0.011 
5651.5  0.817 0.011 
5652.5  0.820 0.012 
5653.5  0.821 0.011 
5654.5  0.808 0.011 
5655.5  0.818 0.012 
5656.5  0.804 0.011 
5657.5  0.800 0.011 
5658.5  0.804 0.011 
5659.5  0.812 0.011 
5660.5  0.802 0.011 
5661.5  0.802 0.012 
5662.5  0.806 0.011 
5663.5  0.799 0.011 
5664.5  0.799 0.011 
5665.5  0.802 0.011 
5666.5  0.809 0.010 
5667.5  0.798 0.011 
5668.5  0.791 0.012 
5669.5  0.793 0.011 
5670.5  0.807 0.011 
5671.5  0.822 0.011 
5672.5  0.831 0.012 
5673.5  0.823 0.012 
5674.5  0.814 0.011 
5675.5  0.819 0.012 
5676.5  0.825 0.012 
5677.5  0.816 0.012 
5678.5  0.803 0.011 
5679.5  0.809 0.011 
5680.5  0.823 0.012 
5681.5  0.825 0.012 
5682.5  0.799 0.012 
5683.5  0.802 0.012 
5684.5  0.810 0.011 
5685.5  0.817 0.011 
5686.5  0.824 0.012 
5687.5  0.830 0.011 
5688.5  0.811 0.011 
5689.5  0.813 0.011 
5690.5  0.814 0.011 
5691.5  0.794 0.011 
5692.5  0.802 0.012 
5693.5  0.802 0.012 
5694.5  0.818 0.012 
5695.5  0.811 0.012 
5696.5  0.798 0.012 
5697.5  0.802 0.011 
5698.5  0.824 0.011 
5699.5  0.827 0.011 
5700.5  0.827 0.011 
5701.5  0.810 0.011 
5702.5  0.812 0.011 
5703.5  0.817 0.011 
5704.5  0.820 0.011 
5705.5  0.805 0.011 
5706.5  0.803 0.011 
5707.5  0.798 0.012 
5708.5  0.817 0.011 
5709.5  0.805 0.011 
5710.5  0.796 0.011 
5711.5  0.817 0.011 
5712.5  0.816 0.011 
5713.5  0.794 0.011 
5714.5  0.796 0.011 
5715.5  0.815 0.011 
5716.5  0.821 0.012 
5717.5  0.843 0.012 
5718.5  0.852 0.012 
5719.5  0.846 0.012 
5720.5  0.846 0.012 
5721.5  0.839 0.012 
5722.5  0.836 0.012 
5723.5  0.847 0.012 
5724.5  0.855 0.013 
5725.5  0.849 0.012 
5726.5  0.841 0.013 
5727.5  0.840 0.012 
5728.5  0.836 0.011 
5729.5  0.834 0.012 
5730.5  0.821 0.012 
5731.5  0.816 0.012 
5732.5  0.829 0.012 
5733.5  0.832 0.012 
5734.5  0.821 0.012 
5735.5  0.824 0.012 
5736.5  0.828 0.013 
5737.5  0.823 0.012 
5738.5  0.826 0.012 
5739.5  0.806 0.012 
5740.5  0.814 0.012 
5741.5  0.806 0.012 
5742.5  0.809 0.012 
5743.5  0.814 0.012 
5744.5  0.804 0.012 
5745.5  0.802 0.012 
5746.5  0.828 0.012 
5747.5  0.810 0.012 
5748.5  0.843 0.012 
5749.5  0.834 0.012 
5750.5  0.829 0.013 
5751.5  0.815 0.012 
5752.5  0.822 0.012 
5753.5  0.854 0.012 
5754.5  0.838 0.012 
5755.5  0.823 0.012 
5756.5  0.831 0.012 
5757.5  0.831 0.012 
5758.5  0.827 0.012 
5759.5  0.825 0.012 
5760.5  0.832 0.012 
5761.5  0.821 0.012 
5762.5  0.837 0.012 
5763.5  0.829 0.012 
5764.5  0.817 0.012 
5765.5  0.813 0.012 
5766.5  0.806 0.012 
5767.5  0.796 0.013 
5768.5  0.826 0.013 
5769.5  0.831 0.012 
5770.5  0.830 0.011 
5771.5  0.814 0.012 
5772.5  0.819 0.012 
5773.5  0.816 0.012 
5774.5  0.827 0.012 
5775.5  0.825 0.012 
5776.5  0.823 0.012 
5777.5  0.815 0.011 
5778.5  0.816 0.012 
5779.5  0.817 0.012 
5780.5  0.815 0.013 
5781.5  0.811 0.012 
5782.5  0.804 0.011 
5783.5  0.792 0.011 
5784.5  0.793 0.011 
5785.5  0.812 0.011 
5786.5  0.810 0.011 
5787.5  0.797 0.011 
5788.5  0.809 0.012 
5789.5  0.805 0.011 
5790.5  0.823 0.012 
5791.5  0.813 0.012 
5792.5  0.806 0.012 
5793.5  0.818 0.011 
5794.5  0.831 0.012 
5795.5  0.832 0.013 
5796.5  0.815 0.013 
5797.5  0.814 0.013 
5798.5  0.823 0.012 
5799.5  0.829 0.012 
5800.5  0.815 0.012 
5801.5  0.834 0.012 
5802.5  0.846 0.012 
5803.5  0.854 0.012 
5804.5  0.846 0.012 
5805.5  0.848 0.012 
5806.5  0.838 0.013 
5807.5  0.842 0.013 
5808.5  0.844 0.013 
5809.5  0.859 0.013 
5810.5  0.840 0.012 
5811.5  0.844 0.012 
5812.5  0.834 0.012 
5813.5  0.841 0.013 
5814.5  0.842 0.012 
5815.5  0.828 0.012 
5816.5  0.831 0.012 
5817.5  0.844 0.013 
5818.5  0.835 0.012 
5819.5  0.849 0.013 
5820.5  0.837 0.013 
5821.5  0.859 0.012 
5822.5  0.850 0.012 
5823.5  0.846 0.012 
5824.5  0.832 0.012 
5825.5  0.846 0.013 
5826.5  0.853 0.013 
5827.5  0.842 0.013 
5828.5  0.843 0.013 
5829.5  0.854 0.012 
5830.5  0.864 0.012 
5831.5  0.853 0.012 
5832.5  0.851 0.012 
5833.5  0.855 0.013 
5834.5  0.862 0.012 
5835.5  0.850 0.012 
5836.5  0.856 0.012 
5837.5  0.870 0.013 
5838.5  0.847 0.012 
5839.5  0.865 0.012 
5840.5  0.862 0.012 
5841.5  0.862 0.012 
5842.5  0.866 0.013 
5843.5  0.886 0.012 
5844.5  0.870 0.012 
5845.5  0.866 0.012 
5846.5  0.858 0.012 
5847.5  0.866 0.012 
5848.5  0.869 0.013 
5849.5  0.876 0.012 
5850.5  0.889 0.012 
5851.5  0.886 0.013 
5852.5  0.887 0.012 
5853.5  0.891 0.013 
5854.5  0.888 0.013 
5855.5  0.877 0.012 
5856.5  0.893 0.012 
5857.5  0.870 0.012 
5858.5  0.862 0.012 
5859.5  0.851 0.011 
5860.5  0.877 0.012 
5861.5  0.875 0.012 
5862.5  0.879 0.012 
5863.5  0.884 0.012 
5864.5  0.884 0.013 
5865.5  0.891 0.013 
5866.5  0.898 0.013 
5867.5  0.897 0.012 
5868.5  0.906 0.011 
5869.5  0.921 0.012 
5870.5  0.936 0.013 
5871.5  0.924 0.013 
5872.5  0.926 0.013 
5873.5  0.941 0.013 
5874.5  0.952 0.014 
5875.5  0.960 0.014 
5876.5  0.953 0.013 
5877.5  0.949 0.013 
5878.5  0.968 0.012 
5879.5  0.962 0.012 
5880.5  0.942 0.013 
5881.5  0.923 0.013 
5882.5  0.914 0.012 
5883.5  0.923 0.011 
5884.5  0.912 0.012 
5885.5  0.919 0.012 
5886.5  0.903 0.011 
5887.5  0.901 0.011 
5888.5  0.873 0.011 
5889.5  0.878 0.012 
5890.5  0.854 0.011 
5891.5  0.850 0.011 
5892.5  0.846 0.010 
5893.5  0.841 0.011 
5894.5  0.844 0.010 
5895.5  0.860 0.011 
5896.5  0.844 0.011 
5897.5  0.849 0.011 
5898.5  0.856 0.011 
5899.5  0.854 0.011 
5900.5  0.856 0.011 
5901.5  0.845 0.012 
5902.5  0.849 0.011 
5903.5  0.857 0.012 
5904.5  0.870 0.012 
5905.5  0.851 0.012 
5906.5  0.861 0.012 
5907.5  0.885 0.012 
5908.5  0.894 0.012 
5909.5  0.876 0.012 
5910.5  0.860 0.012 
5911.5  0.858 0.012 
5912.5  0.865 0.012 
5913.5  0.869 0.012 
5914.5  0.872 0.013 
5915.5  0.850 0.013 
5916.5  0.848 0.012 
5917.5  0.845 0.013 
5918.5  0.853 0.013 
5919.5  0.849 0.013 
5920.5  0.849 0.012 
5921.5  0.844 0.012 
5922.5  0.851 0.012 
5923.5  0.847 0.012 
5924.5  0.857 0.012 
5925.5  0.856 0.013 
5926.5  0.847 0.011 
5927.5  0.839 0.012 
5928.5  0.849 0.013 
5929.5  0.849 0.013 
5930.5  0.851 0.013 
5931.5  0.860 0.013 
5932.5  0.853 0.012 
5933.5  0.849 0.013 
5934.5  0.842 0.013 
5935.5  0.863 0.013 
5936.5  0.839 0.012 
5937.5  0.828 0.012 
5938.5  0.824 0.013 
5939.5  0.816 0.012 
5940.5  0.810 0.012 
5941.5  0.848 0.012 
5942.5  0.836 0.012 
5943.5  0.838 0.014 
5944.5  0.826 0.012 
5945.5  0.838 0.013 
5946.5  0.841 0.012 
5947.5  0.831 0.013 
5948.5  0.823 0.012 
5949.5  0.843 0.012 
5950.5  0.833 0.012 
5951.5  0.813 0.012 
5952.5  0.844 0.013 
5953.5  0.829 0.013 
5954.5  0.834 0.012 
5955.5  0.825 0.012 
5956.5  0.818 0.011 
5957.5  0.822 0.012 
5958.5  0.821 0.012 
5959.5  0.834 0.012 
5960.5  0.832 0.012 
5961.5  0.849 0.013 
5962.5  0.821 0.013 
5963.5  0.819 0.013 
5964.5  0.812 0.013 
5965.5  0.836 0.013 
5966.5  0.843 0.013 
5967.5  0.854 0.013 
5968.5  0.819 0.013 
5969.5  0.824 0.012 
5970.5  0.824 0.013 
5971.5  0.862 0.013 
5972.5  0.852 0.013 
5973.5  0.826 0.013 
5974.5  0.822 0.013 
5975.5  0.816 0.013 
5976.5  0.828 0.013 
5977.5  0.835 0.012 
5978.5  0.818 0.012 
5979.5  0.843 0.011 
5980.5  0.825 0.011 
5981.5  0.817 0.012 
5982.5  0.828 0.012 
5983.5  0.821 0.013 
5984.5  0.809 0.013 
5985.5  0.812 0.013 
5986.5  0.819 0.012 
5987.5  0.824 0.012 
5988.5  0.820 0.012 
5989.5  0.830 0.013 
5990.5  0.831 0.012 
5991.5  0.825 0.012 
5992.5  0.829 0.013 
5993.5  0.833 0.013 
5994.5  0.844 0.013 
5995.5  0.828 0.011 
5996.5  0.818 0.012 
5997.5  0.827 0.012 
5998.5  0.820 0.012 
5999.5  0.835 0.012 
6000.5  0.808 0.013 
6001.5  0.808 0.012 
6002.5  0.820 0.012 
6003.5  0.819 0.012 
6004.5  0.821 0.012 
6005.5  0.813 0.012 
6006.5  0.808 0.012 
6007.5  0.806 0.012 
6008.5  0.802 0.012 
6009.5  0.767 0.012 
6010.5  0.784 0.012 
6011.5  0.811 0.013 
6012.5  0.804 0.012 
6013.5  0.798 0.013 
6014.5  0.784 0.012 
6015.5  0.790 0.012 
6016.5  0.798 0.012 
6017.5  0.798 0.012 
6018.5  0.786 0.011 
6019.5  0.805 0.012 
6020.5  0.779 0.012 
6021.5  0.788 0.012 
6022.5  0.805 0.012 
6023.5  0.812 0.012 
6024.5  0.801 0.012 
6025.5  0.802 0.012 
6026.5  0.782 0.013 
6027.5  0.782 0.013 
6028.5  0.790 0.012 
6029.5  0.808 0.012 
6030.5  0.809 0.013 
6031.5  0.809 0.013 
6032.5  0.800 0.013 
6033.5  0.812 0.013 
6034.5  0.815 0.013 
6035.5  0.811 0.012 
6036.5  0.823 0.013 
6037.5  0.835 0.013 
6038.5  0.811 0.013 
6039.5  0.801 0.013 
6040.5  0.816 0.013 
6041.5  0.810 0.013 
6042.5  0.797 0.013 
6043.5  0.818 0.013 
6044.5  0.823 0.013 
6045.5  0.811 0.013 
6046.5  0.825 0.013 
6047.5  0.819 0.013 
6048.5  0.822 0.013 
6049.5  0.830 0.013 
6050.5  0.837 0.013 
6051.5  0.833 0.013 
6052.5  0.833 0.012 
6053.5  0.820 0.012 
6054.5  0.809 0.013 
6055.5  0.812 0.013 
6056.5  0.806 0.012 
6057.5  0.818 0.012 
6058.5  0.823 0.013 
6059.5  0.822 0.013 
6060.5  0.822 0.013 
6061.5  0.809 0.012 
6062.5  0.817 0.012 
6063.5  0.826 0.012 
6064.5  0.824 0.013 
6065.5  0.826 0.013 
6066.5  0.823 0.012 
6067.5  0.832 0.012 
6068.5  0.823 0.012 
6069.5  0.823 0.013 
6070.5  0.825 0.013 
6071.5  0.828 0.012 
6072.5  0.831 0.013 
6073.5  0.835 0.013 
6074.5  0.829 0.013 
6075.5  0.844 0.011 
6076.5  0.854 0.012 
6077.5  0.849 0.013 
6078.5  0.844 0.013 
6079.5  0.837 0.012 
6080.5  0.840 0.012 
6081.5  0.852 0.013 
6082.5  0.874 0.013 
6083.5  0.859 0.013 
6084.5  0.860 0.012 
6085.5  0.860 0.013 
6086.5  0.865 0.013 
6087.5  0.866 0.013 
6088.5  0.869 0.013 
6089.5  0.864 0.013 
6090.5  0.832 0.013 
6091.5  0.832 0.013 
6092.5  0.841 0.013 
6093.5  0.837 0.012 
6094.5  0.817 0.012 
6095.5  0.796 0.013 
6096.5  0.800 0.012 
6097.5  0.801 0.012 
6098.5  0.821 0.013 
6099.5  0.837 0.013 
6100.5  0.815 0.013 
6101.5  0.813 0.012 
6102.5  0.807 0.013 
6103.5  0.808 0.013 
6104.5  0.824 0.012 
6105.5  0.810 0.012 
6106.5  0.812 0.013 
6107.5  0.795 0.012 
6108.5  0.804 0.013 
6109.5  0.806 0.013 
6110.5  0.822 0.013 
6111.5  0.822 0.012 
6112.5  0.813 0.013 
6113.5  0.802 0.013 
6114.5  0.802 0.013 
6115.5  0.811 0.013 
6116.5  0.817 0.013 
6117.5  0.817 0.013 
6118.5  0.812 0.013 
6119.5  0.824 0.011 
6120.5  0.814 0.011 
6121.5  0.807 0.013 
6122.5  0.818 0.013 
6123.5  0.810 0.013 
6124.5  0.817 0.012 
6125.5  0.791 0.012 
6126.5  0.788 0.012 
6127.5  0.809 0.013 
6128.5  0.805 0.013 
6129.5  0.821 0.013 
6130.5  0.817 0.013 
6131.5  0.817 0.014 
6132.5  0.793 0.013 
6133.5  0.790 0.013 
6134.5  0.805 0.012 
6135.5  0.799 0.011 
6136.5  0.809 0.012 
6137.5  0.789 0.012 
6138.5  0.797 0.012 
6139.5  0.807 0.012 
6140.5  0.789 0.011 
6141.5  0.794 0.012 
6142.5  0.802 0.012 
6143.5  0.811 0.012 
6144.5  0.816 0.012 
6145.5  0.827 0.013 
6146.5  0.811 0.013 
6147.5  0.812 0.012 
6148.5  0.801 0.012 
6149.5  0.809 0.012 
6150.5  0.817 0.013 
6151.5  0.824 0.013 
6152.5  0.821 0.012 
6153.5  0.812 0.012 
6154.5  0.805 0.013 
6155.5  0.800 0.013 
6156.5  0.806 0.013 
6157.5  0.820 0.013 
6158.5  0.799 0.013 
6159.5  0.787 0.013 
6160.5  0.796 0.012 
6161.5  0.788 0.012 
6162.5  0.785 0.011 
6163.5  0.791 0.011 
6164.5  0.795 0.011 
6165.5  0.781 0.012 
6166.5  0.777 0.012 
6167.5  0.797 0.013 
6168.5  0.788 0.012 
6169.5  0.797 0.012 
6170.5  0.791 0.011 
6171.5  0.793 0.011 
6172.5  0.777 0.011 
6173.5  0.779 0.011 
6174.5  0.800 0.012 
6175.5  0.796 0.013 
6176.5  0.792 0.013 
6177.5  0.783 0.012 
6178.5  0.805 0.012 
6179.5  0.816 0.013 
6180.5  0.814 0.013 
6181.5  0.811 0.013 
6182.5  0.798 0.012 
6183.5  0.811 0.012 
6184.5  0.802 0.012 
6185.5  0.800 0.013 
6186.5  0.797 0.013 
6187.5  0.809 0.012 
6188.5  0.769 0.012 
6189.5  0.774 0.012 
6190.5  0.783 0.012 
6191.5  0.803 0.012 
6192.5  0.792 0.013 
6193.5  0.794 0.011 
6194.5  0.776 0.012 
6195.5  0.797 0.012 
6196.5  0.777 0.013 
6197.5  0.792 0.013 
6198.5  0.787 0.013 
6199.5  0.782 0.013 
6200.5  0.799 0.013 
6201.5  0.795 0.013 
6202.5  0.792 0.013 
6203.5  0.793 0.013 
6204.5  0.795 0.012 
6205.5  0.777 0.013 
6206.5  0.782 0.013 
6207.5  0.798 0.013 
6208.5  0.791 0.012 
6209.5  0.797 0.012 
6210.5  0.817 0.012 
6211.5  0.801 0.013 
6212.5  0.789 0.013 
6213.5  0.777 0.013 
6214.5  0.778 0.012 
6215.5  0.788 0.013 
6216.5  0.777 0.012 
6217.5  0.789 0.013 
6218.5  0.767 0.013 
6219.5  0.785 0.012 
6220.5  0.770 0.013 
6221.5  0.762 0.013 
6222.5  0.760 0.012 
6223.5  0.788 0.012 
6224.5  0.775 0.012 
6225.5  0.792 0.013 
6226.5  0.799 0.012 
6227.5  0.793 0.012 
6228.5  0.782 0.012 
6229.5  0.797 0.012 
6230.5  0.802 0.012 
6231.5  0.817 0.012 
6232.5  0.789 0.012 
6233.5  0.790 0.011 
6234.5  0.797 0.012 
6235.5  0.799 0.012 
6236.5  0.800 0.011 
6237.5  0.796 0.012 
6238.5  0.792 0.013 
6239.5  0.793 0.012 
6240.5  0.811 0.012 
6241.5  0.807 0.012 
6242.5  0.807 0.011 
6243.5  0.798 0.012 
6244.5  0.796 0.012 
6245.5  0.792 0.012 
6246.5  0.800 0.011 
6247.5  0.803 0.012 
6248.5  0.798 0.011 
6249.5  0.814 0.011 
6250.5  0.803 0.012 
6251.5  0.792 0.011 
6252.5  0.784 0.011 
6253.5  0.782 0.012 
6254.5  0.788 0.012 
6255.5  0.785 0.011 
6256.5  0.781 0.012 
6257.5  0.787 0.012 
6258.5  0.776 0.011 
6259.5  0.769 0.011 
6260.5  0.772 0.011 
6261.5  0.804 0.012 
6262.5  0.784 0.012 
6263.5  0.792 0.012 
6264.5  0.785 0.012 
6265.5  0.800 0.012 
6266.5  0.796 0.013 
6267.5  0.788 0.012 
6268.5  0.794 0.012 
6269.5  0.802 0.011 
6270.5  0.816 0.013 
6271.5  0.808 0.013 
6272.5  0.790 0.012 
6273.5  0.795 0.012 
6274.5  0.789 0.012 
6275.5  0.808 0.013 
6276.5  0.799 0.013 
6277.5  0.814 0.013 
6278.5  0.811 0.013 
6279.5  0.795 0.013 
6280.5  0.806 0.013 
6281.5  0.802 0.013 
6282.5  0.798 0.013 
6283.5  0.799 0.013 
6284.5  0.801 0.012 
6285.5  0.809 0.013 
6286.5  0.815 0.014 
6287.5  0.802 0.014 
6288.5  0.799 0.013 
6289.5  0.809 0.013 
6290.5  0.808 0.012 
6291.5  0.818 0.012 
6292.5  0.813 0.012 
6293.5  0.810 0.012 
6294.5  0.820 0.013 
6295.5  0.831 0.013 
6296.5  0.844 0.013 
6297.5  0.834 0.014 
6298.5  0.851 0.013 
6299.5  0.850 0.014 
6300.5  0.891 0.014 
6301.5  0.907 0.014 
6302.5  0.910 0.015 
6303.5  0.924 0.014 
6304.5  0.906 0.014 
6305.5  0.873 0.014 
6306.5  0.843 0.013 
6307.5  0.828 0.011 
6308.5  0.835 0.013 
6309.5  0.835 0.013 
6310.5  0.826 0.013 
6311.5  0.834 0.013 
6312.5  0.822 0.013 
6313.5  0.827 0.012 
6314.5  0.816 0.012 
6315.5  0.809 0.013 
6316.5  0.800 0.013 
6317.5  0.806 0.013 
6318.5  0.818 0.012 
6319.5  0.817 0.012 
6320.5  0.805 0.012 
6321.5  0.801 0.013 
6322.5  0.804 0.013 
6323.5  0.812 0.012 
6324.5  0.817 0.012 
6325.5  0.813 0.013 
6326.5  0.810 0.013 
6327.5  0.814 0.014 
6328.5  0.819 0.014 
6329.5  0.827 0.013 
6330.5  0.823 0.013 
6331.5  0.835 0.013 
6332.5  0.828 0.013 
6333.5  0.836 0.013 
6334.5  0.827 0.012 
6335.5  0.837 0.012 
6336.5  0.833 0.013 
6337.5  0.816 0.011 
6338.5  0.819 0.012 
6339.5  0.823 0.012 
6340.5  0.829 0.012 
6341.5  0.839 0.012 
6342.5  0.824 0.012 
6343.5  0.823 0.013 
6344.5  0.829 0.012 
6345.5  0.825 0.012 
6346.5  0.837 0.012 
6347.5  0.816 0.013 
6348.5  0.814 0.012 
6349.5  0.818 0.012 
6350.5  0.837 0.012 
6351.5  0.857 0.012 
6352.5  0.853 0.012 
6353.5  0.850 0.012 
6354.5  0.852 0.012 
6355.5  0.848 0.013 
6356.5  0.841 0.013 
6357.5  0.823 0.013 
6358.5  0.830 0.013 
6359.5  0.851 0.014 
6360.5  0.852 0.012 
6361.5  0.835 0.012 
6362.5  0.843 0.012 
6363.5  0.847 0.012 
6364.5  0.861 0.011 
6365.5  0.861 0.013 
6366.5  0.881 0.012 
6367.5  0.876 0.013 
6368.5  0.868 0.013 
6369.5  0.863 0.013 
6370.5  0.856 0.013 
6371.5  0.866 0.013 
6372.5  0.881 0.013 
6373.5  0.887 0.014 
6374.5  0.874 0.013 
6375.5  0.878 0.012 
6376.5  0.864 0.013 
6377.5  0.865 0.012 
6378.5  0.854 0.012 
6379.5  0.847 0.013 
6380.5  0.839 0.014 
6381.5  0.837 0.012 
6382.5  0.851 0.012 
6383.5  0.864 0.012 
6384.5  0.848 0.012 
6385.5  0.839 0.012 
6386.5  0.841 0.012 
6387.5  0.848 0.012 
6388.5  0.846 0.012 
6389.5  0.837 0.012 
6390.5  0.856 0.012 
6391.5  0.871 0.012 
6392.5  0.854 0.012 
6393.5  0.843 0.011 
6394.5  0.834 0.012 
6395.5  0.837 0.012 
6396.5  0.817 0.013 
6397.5  0.836 0.012 
6398.5  0.840 0.012 
6399.5  0.847 0.012 
6400.5  0.841 0.012 
6401.5  0.833 0.012 
6402.5  0.842 0.011 
6403.5  0.851 0.011 
6404.5  0.842 0.013 
6405.5  0.836 0.013 
6406.5  0.839 0.013 
6407.5  0.851 0.012 
6408.5  0.855 0.013 
6409.5  0.852 0.013 
6410.5  0.855 0.013 
6411.5  0.846 0.012 
6412.5  0.841 0.013 
6413.5  0.850 0.012 
6414.5  0.853 0.012 
6415.5  0.854 0.012 
6416.5  0.859 0.012 
6417.5  0.854 0.011 
6418.5  0.846 0.012 
6419.5  0.840 0.011 
6420.5  0.852 0.012 
6421.5  0.854 0.012 
6422.5  0.849 0.014 
6423.5  0.856 0.013 
6424.5  0.863 0.011 
6425.5  0.882 0.013 
6426.5  0.854 0.013 
6427.5  0.863 0.012 
6428.5  0.871 0.012 
6429.5  0.877 0.013 
6430.5  0.876 0.013 
6431.5  0.862 0.013 
6432.5  0.861 0.013 
6433.5  0.869 0.012 
6434.5  0.876 0.011 
6435.5  0.879 0.011 
6436.5  0.886 0.012 
6437.5  0.877 0.013 
6438.5  0.895 0.013 
6439.5  0.909 0.013 
6440.5  0.896 0.011 
6441.5  0.882 0.013 
6442.5  0.886 0.012 
6443.5  0.899 0.012 
6444.5  0.888 0.012 
6445.5  0.892 0.012 
6446.5  0.880 0.013 
6447.5  0.893 0.013 
6448.5  0.894 0.013 
6449.5  0.918 0.013 
6450.5  0.895 0.013 
6451.5  0.865 0.013 
6452.5  0.902 0.013 
6453.5  0.908 0.012 
6454.5  0.906 0.013 
6455.5  0.905 0.013 
6456.5  0.903 0.013 
6457.5  0.916 0.012 
6458.5  0.923 0.013 
6459.5  0.906 0.012 
6460.5  0.914 0.013 
6461.5  0.901 0.014 
6462.5  0.913 0.013 
6463.5  0.920 0.012 
6464.5  0.916 0.013 
6465.5  0.940 0.014 
6466.5  0.940 0.014 
6467.5  0.941 0.013 
6468.5  0.929 0.013 
6469.5  0.942 0.014 
6470.5  0.962 0.013 
6471.5  0.951 0.013 
6472.5  0.960 0.015 
6473.5  0.947 0.014 
6474.5  0.958 0.015 
6475.5  0.973 0.014 
6476.5  0.973 0.014 
6477.5  0.976 0.015 
6478.5  0.976 0.015 
6479.5  0.964 0.014 
6480.5  0.975 0.015 
6481.5  0.994 0.015 
6482.5  0.976 0.017 
6483.5  0.995 0.015 
6484.5  1.004 0.016 
6485.5  0.989 0.015 
6486.5  0.992 0.016 
6487.5  0.990 0.017 
6488.5  0.987 0.016 
6489.5  1.010 0.016 
6490.5  1.017 0.015 
6491.5  1.031 0.016 
6492.5  1.023 0.015 
6493.5  1.014 0.016 
6494.5  1.010 0.016 
6495.5  1.017 0.017 
6496.5  1.032 0.018 
6497.5  0.993 0.016 
6498.5  0.993 0.017 
6499.5  1.021 0.018 
6500.5  1.032 0.017 
6501.5  1.063 0.018 
6502.5  1.041 0.020 
6503.5  1.084 0.020 
6504.5  1.113 0.019 
6505.5  1.130 0.020 
6506.5  1.137 0.021 
6507.5  1.136 0.021 
6508.5  1.129 0.021 
6509.5  1.142 0.022 
6510.5  1.158 0.021 
6511.5  1.171 0.021 
6512.5  1.193 0.020 
6513.5  1.192 0.020 
6514.5  1.224 0.023 
6515.5  1.249 0.024 
6516.5  1.281 0.024 
6517.5  1.280 0.024 
6518.5  1.284 0.025 
6519.5  1.286 0.025 
6520.5  1.286 0.025 
6521.5  1.342 0.025 
6522.5  1.368 0.026 
6523.5  1.382 0.026 
6524.5  1.369 0.026 
6525.5  1.382 0.028 
6526.5  1.441 0.029 
6527.5  1.456 0.027 
6528.5  1.491 0.029 
6529.5  1.514 0.029 
6530.5  1.529 0.028 
6531.5  1.561 0.028 
6532.5  1.579 0.029 
6533.5  1.586 0.030 
6534.5  1.643 0.031 
6535.5  1.657 0.030 
6536.5  1.694 0.034 
6537.5  1.720 0.032 
6538.5  1.766 0.032 
6539.5  1.809 0.032 
6540.5  1.871 0.032 
6541.5  1.914 0.036 
6542.5  1.915 0.034 
6543.5  1.941 0.036 
6544.5  2.015 0.037 
6545.5  2.077 0.037 
6546.5  2.178 0.037 
6547.5  2.266 0.039 
6548.5  2.318 0.041 
6549.5  2.425 0.042 
6550.5  2.492 0.042 
6551.5  2.542 0.041 
6552.5  2.602 0.046 
6553.5  2.628 0.050 
6554.5  2.593 0.051 
6555.5  2.607 0.052 
6556.5  2.683 0.051 
6557.5  2.798 0.056 
6558.5  2.906 0.057 
6559.5  2.965 0.058 
6560.5  3.174 0.062 
6561.5  3.405 0.070 
6562.5  3.515 0.085 
6563.5  3.695 0.093 
6564.5  3.861 0.096 
6565.5  3.931 0.094 
6566.5  3.776 0.088 
6567.5  3.577 0.081 
6568.5  3.379 0.072 
6569.5  3.154 0.066 
6570.5  3.038 0.062 
6571.5  2.740 0.059 
6572.5  2.635 0.057 
6573.5  2.563 0.052 
6574.5  2.545 0.048 
6575.5  2.466 0.049 
6576.5  2.449 0.051 
6577.5  2.451 0.046 
6578.5  2.434 0.044 
6579.5  2.432 0.042 
6580.5  2.444 0.045 
6581.5  2.462 0.045 
6582.5  2.600 0.044 
6583.5  2.691 0.047 
6584.5  2.754 0.049 
6585.5  2.758 0.049 
6586.5  2.693 0.049 
6587.5  2.604 0.048 
6588.5  2.412 0.043 
6589.5  2.270 0.040 
6590.5  2.120 0.036 
6591.5  1.983 0.034 
6592.5  1.884 0.035 
6593.5  1.815 0.035 
6594.5  1.761 0.034 
6595.5  1.708 0.030 
6596.5  1.680 0.031 
6597.5  1.649 0.031 
6598.5  1.596 0.031 
6599.5  1.595 0.031 
6600.5  1.572 0.029 
6601.5  1.527 0.028 
6602.5  1.491 0.027 
6603.5  1.453 0.026 
6604.5  1.447 0.027 
6605.5  1.430 0.027 
6606.5  1.389 0.027 
6607.5  1.372 0.026 
6608.5  1.379 0.027 
6609.5  1.343 0.027 
6610.5  1.348 0.024 
6611.5  1.298 0.024 
6612.5  1.299 0.024 
6613.5  1.296 0.024 
6614.5  1.281 0.024 
6615.5  1.263 0.024 
6616.5  1.265 0.023 
6617.5  1.255 0.025 
6618.5  1.245 0.023 
6619.5  1.213 0.023 
6620.5  1.180 0.021 
6621.5  1.182 0.024 
6622.5  1.160 0.024 
6623.5  1.161 0.022 
6624.5  1.155 0.022 
6625.5  1.126 0.020 
6626.5  1.132 0.021 
6627.5  1.107 0.022 
6628.5  1.118 0.022 
6629.5  1.095 0.022 
6630.5  1.079 0.019 
6631.5  1.071 0.021 
6632.5  1.080 0.019 
6633.5  1.071 0.020 
6634.5  1.060 0.020 
6635.5  1.047 0.019 
6636.5  1.039 0.018 
6637.5  1.042 0.017 
6638.5  1.027 0.019 
6639.5  1.032 0.019 
6640.5  1.024 0.019 
6641.5  1.011 0.018 
6642.5  1.009 0.018 
6643.5  1.017 0.017 
6644.5  0.984 0.018 
6645.5  1.005 0.017 
6646.5  1.006 0.016 
6647.5  0.987 0.015 
6648.5  0.998 0.016 
6649.5  0.987 0.016 
6650.5  0.996 0.015 
6651.5  0.969 0.017 
6652.5  0.988 0.017 
6653.5  0.970 0.015 
6654.5  0.959 0.015 
6655.5  0.940 0.016 
6656.5  0.945 0.016 
6657.5  0.939 0.015 
6658.5  0.930 0.014 
6659.5  0.956 0.015 
6660.5  0.943 0.015 
6661.5  0.952 0.016 
6662.5  0.948 0.014 
6663.5  0.935 0.014 
6664.5  0.941 0.014 
6665.5  0.940 0.015 
6666.5  0.933 0.016 
6667.5  0.920 0.014 
6668.5  0.923 0.013 
6669.5  0.928 0.014 
6670.5  0.929 0.014 
6671.5  0.921 0.015 
6672.5  0.918 0.015 
6673.5  0.919 0.015 
6674.5  0.917 0.015 
6675.5  0.923 0.015 
6676.5  0.920 0.013 
6677.5  0.917 0.015 
6678.5  0.920 0.014 
6679.5  0.894 0.015 
6680.5  0.888 0.015 
6681.5  0.885 0.015 
6682.5  0.904 0.013 
6683.5  0.921 0.014 
6684.5  0.901 0.015 
6685.5  0.889 0.014 
6686.5  0.868 0.014 
6687.5  0.880 0.014 
6688.5  0.892 0.013 
6689.5  0.887 0.013 
6690.5  0.890 0.014 
6691.5  0.876 0.014 
6692.5  0.873 0.014 
6693.5  0.875 0.014 
6694.5  0.869 0.013 
6695.5  0.875 0.014 
6696.5  0.875 0.013 
6697.5  0.871 0.013 
6698.5  0.860 0.012 
6699.5  0.869 0.013 
6700.5  0.872 0.013 
6701.5  0.848 0.015 
6702.5  0.844 0.014 
6703.5  0.836 0.014 
6704.5  0.868 0.014 
6705.5  0.863 0.015 
6706.5  0.848 0.015 
6707.5  0.835 0.014 
6708.5  0.834 0.015 
6709.5  0.859 0.015 
6710.5  0.874 0.014 
6711.5  0.858 0.013 
6712.5  0.858 0.014 
6713.5  0.880 0.015 
6714.5  0.931 0.017 
6715.5  0.959 0.016 
6716.5  1.016 0.018 
6717.5  1.032 0.020 
6718.5  1.051 0.022 
6719.5  1.067 0.022 
6720.5  1.056 0.018 
6721.5  0.997 0.018 
6722.5  0.967 0.017 
6723.5  0.942 0.017 
6724.5  0.903 0.016 
6725.5  0.893 0.014 
6726.5  0.880 0.015 
6727.5  0.893 0.015 
6728.5  0.910 0.015 
6729.5  0.935 0.015 
6730.5  0.953 0.019 
6731.5  1.001 0.020 
6732.5  1.015 0.023 
6733.5  1.037 0.021 
6734.5  1.026 0.019 
6735.5  1.002 0.017 
6736.5  0.939 0.018 
6737.5  0.908 0.017 
6738.5  0.863 0.015 
6739.5  0.829 0.015 
6740.5  0.815 0.014 
6741.5  0.814 0.014 
6742.5  0.806 0.015 
6743.5  0.799 0.014 
6744.5  0.812 0.013 
6745.5  0.797 0.013 
6746.5  0.801 0.014 
6747.5  0.797 0.014 
6748.5  0.804 0.013 
6749.5  0.798 0.013 
6750.5  0.775 0.013 
6751.5  0.782 0.013 
6752.5  0.782 0.014 
6753.5  0.791 0.013 
6754.5  0.803 0.013 
6755.5  0.800 0.014 
6756.5  0.796 0.013 
6757.5  0.791 0.014 
6758.5  0.782 0.015 
6759.5  0.787 0.015 
6760.5  0.804 0.013 
6761.5  0.798 0.014 
6762.5  0.790 0.015 
6763.5  0.802 0.015 
6764.5  0.802 0.015 
6765.5  0.807 0.015 
6766.5  0.803 0.015 
6767.5  0.792 0.015 
6768.5  0.804 0.014 
6769.5  0.795 0.014 
6770.5  0.785 0.013 
6771.5  0.797 0.013 
6772.5  0.794 0.013 
6773.5  0.788 0.014 
6774.5  0.796 0.015 
6775.5  0.795 0.014 
6776.5  0.795 0.014 
6777.5  0.796 0.015 
6778.5  0.789 0.015 
6779.5  0.786 0.014 
6780.5  0.826 0.014 
6781.5  0.803 0.014 
6782.5  0.784 0.014 
6783.5  0.797 0.013 
6784.5  0.810 0.013 
6785.5  0.814 0.014 
6786.5  0.793 0.013 
6787.5  0.789 0.013 
6788.5  0.785 0.013 
6789.5  0.775 0.013 
6790.5  0.775 0.014 
6791.5  0.773 0.014 
6792.5  0.792 0.013 
6793.5  0.788 0.013 
6794.5  0.782 0.014 
6795.5  0.777 0.014 
6796.5  0.788 0.013 
6797.5  0.791 0.013 
6798.5  0.788 0.015 
6799.5  0.792 0.014 
6800.5  0.790 0.014 
6801.5  0.781 0.014 
6802.5  0.763 0.014 
6803.5  0.792 0.014 
6804.5  0.788 0.014 
6805.5  0.785 0.014 
6806.5  0.783 0.013 
6807.5  0.777 0.014 
6808.5  0.779 0.014 
6809.5  0.782 0.016 
6810.5  0.795 0.016 
6811.5  0.778 0.016 
6812.5  0.767 0.015 
6813.5  0.777 0.013 
6814.5  0.774 0.014 
6815.5  0.773 0.014 
6816.5  0.764 0.014 
6817.5  0.777 0.012 
6818.5  0.780 0.013 
6819.5  0.765 0.012 
6820.5  0.779 0.013 
6821.5  0.784 0.015 
6822.5  0.788 0.015 
6823.5  0.786 0.015 
6824.5  0.772 0.015 
6825.5  0.795 0.014 
6826.5  0.781 0.015 
6827.5  0.777 0.015 
6828.5  0.786 0.015 
6829.5  0.778 0.014 
6830.5  0.778 0.014 
6831.5  0.791 0.013 
6832.5  0.787 0.014 
6833.5  0.778 0.014 
6834.5  0.769 0.013 
6835.5  0.770 0.013 
6836.5  0.807 0.015 
6837.5  0.800 0.015 
6838.5  0.780 0.014 
6839.5  0.780 0.014 
6840.5  0.791 0.013 
6841.5  0.776 0.013 
6842.5  0.765 0.013 
6843.5  0.764 0.015 
6844.5  0.753 0.014 
6845.5  0.756 0.015 
6846.5  0.729 0.015 
6847.5  0.773 0.014 
6848.5  0.791 0.016 
6849.5  0.777 0.014 
6850.5  0.772 0.014 
6851.5  0.789 0.015 
6852.5  0.789 0.013 
6853.5  0.786 0.015 
6854.5  0.785 0.015 
6855.5  0.759 0.015 
6856.5  0.754 0.014 
6857.5  0.752 0.014 
6858.5  0.775 0.013 
6859.5  0.768 0.013 
6860.5  0.766 0.014 
6861.5  0.763 0.013 
6862.5  0.762 0.014 
6863.5  0.780 0.013 
6864.5  0.765 0.014 
6865.5  0.761 0.013 
6866.5  0.752 0.014 
6867.5  0.758 0.015 
6868.5  0.764 0.015 
6869.5  0.757 0.015 
6870.5  0.756 0.015 
6871.5  0.768 0.014 
6872.5  0.752 0.014 
6873.5  0.780 0.015 
6874.5  0.776 0.016 
6875.5  0.778 0.015 
6876.5  0.784 0.016 
6877.5  0.796 0.014 
6878.5  0.770 0.015 
6879.5  0.767 0.015 
6880.5  0.768 0.015 
6881.5  0.784 0.014 
6882.5  0.773 0.015 
6883.5  0.772 0.015 
6884.5  0.763 0.014 
6885.5  0.763 0.014 
6886.5  0.776 0.014 
6887.5  0.788 0.015 
6888.5  0.779 0.014 
6889.5  0.753 0.015 
6890.5  0.757 0.016 
6891.5  0.772 0.016 
6892.5  0.770 0.016 
6893.5  0.787 0.016 
6894.5  0.781 0.015 
6895.5  0.783 0.014 
6896.5  0.775 0.015 
6897.5  0.782 0.014 
6898.5  0.767 0.014 
6899.5  0.767 0.014 
6900.5  0.765 0.015 
6901.5  0.783 0.016 
6902.5  0.794 0.016 
6903.5  0.791 0.016 
6904.5  0.780 0.016 
6905.5  0.764 0.017 
6906.5  0.752 0.016 
6907.5  0.770 0.016 
6908.5  0.783 0.015 
6909.5  0.774 0.015 
6910.5  0.771 0.014 
6911.5  0.788 0.014 
6912.5  0.756 0.014 
6913.5  0.783 0.015 
6914.5  0.769 0.016 
6915.5  0.775 0.016 
6916.5  0.775 0.014 
6917.5  0.764 0.013 
6918.5  0.763 0.015 
6919.5  0.780 0.015 
6920.5  0.782 0.016 
6921.5  0.787 0.015 
6922.5  0.779 0.015 
6923.5  0.781 0.014 
6924.5  0.774 0.015 
6925.5  0.775 0.014 
6926.5  0.777 0.015 
6927.5  0.759 0.014 
6928.5  0.782 0.015 
6929.5  0.766 0.016 
6930.5  0.762 0.015 
6931.5  0.767 0.016 
6932.5  0.764 0.015 
6933.5  0.774 0.015 
6934.5  0.768 0.015 
6935.5  0.755 0.016 
6936.5  0.766 0.017 
6937.5  0.774 0.017 
6938.5  0.775 0.015 
6939.5  0.777 0.016 
6940.5  0.780 0.017 
6941.5  0.790 0.017 
6942.5  0.768 0.017 
6943.5  0.768 0.015 
6944.5  0.771 0.017 
6945.5  0.781 0.017 
6946.5  0.769 0.017 
6947.5  0.756 0.015 
6948.5  0.763 0.017 
6949.5  0.757 0.016 
6950.5  0.733 0.017 
6951.5  0.758 0.017 
6952.5  0.782 0.016 
6953.5  0.767 0.016 
6954.5  0.773 0.015 
6955.5  0.777 0.016 
6956.5  0.761 0.018 
6957.5  0.764 0.016 
6958.5  0.773 0.015 
6959.5  0.768 0.016 
6960.5  0.774 0.015 
6961.5  0.780 0.015 
6962.5  0.766 0.017 
6963.5  0.774 0.017 
6964.5  0.794 0.017 
6965.5  0.783 0.017 
6966.5  0.765 0.015 
6967.5  0.778 0.015 
6968.5  0.787 0.017 
6969.5  0.809 0.017 
6970.5  0.792 0.017 
6971.5  0.772 0.017 
6972.5  0.807 0.018 
6973.5  0.807 0.018 
6974.5  0.813 0.017 
6975.5  0.786 0.018 
6976.5  0.778 0.017 
6977.5  0.788 0.017 
6978.5  0.744 0.016 
6979.5  0.750 0.014 
6980.5  0.764 0.014 
6981.5  0.783 0.015 
6982.5  0.793 0.018 
6983.5  0.776 0.017 
6984.5  0.789 0.016 
6985.5  0.775 0.016 
6986.5  0.785 0.018 
6987.5  0.804 0.018 
6988.5  0.782 0.013 
6989.5  0.776 0.015 
6990.5  0.780 0.016 
6991.5  0.798 0.016 
6992.5  0.788 0.016 
6993.5  0.788 0.017 
6994.5  0.787 0.018 
6995.5  0.788 0.018 
6996.5  0.788 0.018 
6997.5  0.793 0.018 
6998.5  0.802 0.016 
6999.5  0.801 0.016 
7000.5  0.795 0.016 
7001.5  0.781 0.016 
7002.5  0.764 0.017 
7003.5  0.770 0.016 
7004.5  0.773 0.016 
7005.5  0.770 0.016 
7006.5  0.785 0.016 
7007.5  0.795 0.015 
7008.5  0.788 0.017 
7009.5  0.769 0.014 
7010.5  0.780 0.015 
7011.5  0.777 0.015 
7012.5  0.763 0.016 
7013.5  0.781 0.016 
7014.5  0.790 0.016 
7015.5  0.816 0.018 
7016.5  0.795 0.015 
7017.5  0.776 0.016 
7018.5  0.789 0.017 
7019.5  0.781 0.016 
7020.5  0.781 0.017 
7021.5  0.781 0.015 
7022.5  0.785 0.015 
7023.5  0.784 0.017 
7024.5  0.784 0.017 
7025.5  0.798 0.015 
7026.5  0.791 0.015 
7027.5  0.790 0.014 
7028.5  0.786 0.013 
7029.5  0.784 0.015 
7030.5  0.801 0.017 
7031.5  0.787 0.014 
7032.5  0.769 0.014 
7033.5  0.780 0.016 
7034.5  0.762 0.016 
7035.5  0.769 0.015 
7036.5  0.795 0.016 
7037.5  0.779 0.015 
7038.5  0.784 0.016 
7039.5  0.807 0.015 
7040.5  0.808 0.014 
7041.5  0.815 0.015 
7042.5  0.797 0.016 
7043.5  0.802 0.018 
7044.5  0.801 0.016 
7045.5  0.817 0.017 
7046.5  0.812 0.019 
7047.5  0.834 0.018 
7048.5  0.832 0.020 
7049.5  0.817 0.019 
7050.5  0.823 0.016 
7051.5  0.827 0.018 
7052.5  0.819 0.017 
7053.5  0.814 0.017 
7054.5  0.827 0.015 
7055.5  0.811 0.014 
7056.5  0.808 0.015 
7057.5  0.801 0.015 
7058.5  0.811 0.015 
7059.5  0.802 0.015 
7060.5  0.792 0.014 
7061.5  0.803 0.014 
7062.5  0.807 0.015 
7063.5  0.830 0.015 
7064.5  0.826 0.014 
7065.5  0.830 0.014 
7066.5  0.814 0.016 
7067.5  0.813 0.016 
7068.5  0.812 0.015 
7069.5  0.806 0.016 
7070.5  0.801 0.015 
7071.5  0.796 0.015 
7072.5  0.809 0.015 
7073.5  0.825 0.017 
7074.5  0.823 0.017 
7075.5  0.818 0.016 
7076.5  0.814 0.017 
7077.5  0.804 0.017 
7078.5  0.790 0.015 
7079.5  0.799 0.014 
7080.5  0.799 0.015 
7081.5  0.800 0.015 
7082.5  0.786 0.016 
7083.5  0.792 0.015 
7084.5  0.801 0.017 
7085.5  0.792 0.017 
7086.5  0.771 0.016 
7087.5  0.780 0.018 
7088.5  0.790 0.016 
7089.5  0.770 0.017 
7090.5  0.759 0.017 
7091.5  0.773 0.014 
7092.5  0.785 0.014 
7093.5  0.798 0.014 
7094.5  0.766 0.015 
7095.5  0.759 0.018 
7096.5  0.760 0.016 
7097.5  0.760 0.015 
7098.5  0.754 0.016 
7099.5  0.761 0.016 
7100.5  0.756 0.014 
7101.5  0.754 0.014 
7102.5  0.737 0.014 
7103.5  0.746 0.014 
7104.5  0.760 0.017 
7105.5  0.764 0.016 
7106.5  0.784 0.015 
7107.5  0.791 0.016 
7108.5  0.791 0.016 
7109.5  0.763 0.015 
7110.5  0.757 0.015 
7111.5  0.742 0.015 
7112.5  0.760 0.017 
7113.5  0.745 0.017 
7114.5  0.741 0.017 
7115.5  0.721 0.017 
7116.5  0.727 0.018 
7117.5  0.733 0.016 
7118.5  0.750 0.016 
7119.5  0.771 0.016 
7120.5  0.755 0.016 
7121.5  0.760 0.015 
7122.5  0.750 0.015 
7123.5  0.743 0.018 
7124.5  0.750 0.018 
7125.5  0.746 0.016 
7126.5  0.747 0.016 
7127.5  0.750 0.015 
7128.5  0.720 0.015 
7129.5  0.752 0.016 
7130.5  0.755 0.015 
7131.5  0.742 0.015 
7132.5  0.761 0.019 
7133.5  0.761 0.016 
7134.5  0.754 0.015 
7135.5  0.778 0.015 
7136.5  0.780 0.017 
7137.5  0.797 0.018 
7138.5  0.804 0.018 
7139.5  0.805 0.017 
7140.5  0.805 0.016 
7141.5  0.767 0.016 
7142.5  0.747 0.017 
7143.5  0.764 0.016 
7144.5  0.763 0.017 
7145.5  0.744 0.015 
7146.5  0.760 0.017 
7147.5  0.747 0.017 
7148.5  0.753 0.015 
7149.5  0.741 0.015 
7150.5  0.714 0.018 
7151.5  0.706 0.016 
7152.5  0.736 0.016 
7153.5  0.743 0.015 
7154.5  0.766 0.014 
7155.5  0.756 0.015 
7156.5  0.747 0.014 
7157.5  0.743 0.016 
7158.5  0.732 0.015 
7159.5  0.751 0.015 
7160.5  0.742 0.016 
7161.5  0.729 0.016 
7162.5  0.742 0.017 
7163.5  0.741 0.017 
7164.5  0.733 0.016 
7165.5  0.735 0.014 
7166.5  0.726 0.016 
7167.5  0.755 0.015 
7168.5  0.740 0.015 
7169.5  0.742 0.015 
7170.5  0.740 0.016 
7171.5  0.750 0.015 
7172.5  0.738 0.017 
7173.5  0.745 0.017 
7174.5  0.759 0.018 
7175.5  0.749 0.016 
7176.5  0.745 0.016 
7177.5  0.742 0.016 
7178.5  0.741 0.016 
7179.5  0.740 0.017 
7180.5  0.740 0.017 
7181.5  0.738 0.016 
7182.5  0.731 0.018 
7183.5  0.714 0.015 
7184.5  0.722 0.017 
7185.5  0.731 0.017 
7186.5  0.711 0.017 
7187.5  0.742 0.016 
7188.5  0.735 0.016 
7189.5  0.721 0.015 
7190.5  0.722 0.016 
7191.5  0.726 0.015 
7192.5  0.729 0.015 
7193.5  0.722 0.015 
7194.5  0.712 0.017 
7195.5  0.733 0.015 
7196.5  0.717 0.016 
7197.5  0.733 0.016 
7198.5  0.734 0.016 
7199.5  0.730 0.017 
7200.5  0.742 0.019 
7201.5  0.733 0.018 
7202.5  0.744 0.017 
7203.5  0.751 0.017 
7204.5  0.738 0.016 
7205.5  0.724 0.016 
7206.5  0.727 0.017 
7207.5  0.746 0.015 
7208.5  0.758 0.015 
7209.5  0.743 0.019 
7210.5  0.739 0.017 
7211.5  0.728 0.016 
7212.5  0.724 0.017 
7213.5  0.729 0.016 
7214.5  0.729 0.017 
7215.5  0.726 0.016 
7216.5  0.735 0.016 
7217.5  0.753 0.016 
7218.5  0.759 0.017 
7219.5  0.749 0.017 
7220.5  0.737 0.017 
7221.5  0.723 0.017 
7222.5  0.731 0.018 
7223.5  0.739 0.017 
7224.5  0.747 0.018 
7225.5  0.740 0.016 
7226.5  0.729 0.016 
7227.5  0.724 0.017 
7228.5  0.726 0.019 
7229.5  0.729 0.018 
7230.5  0.754 0.020 
7231.5  0.736 0.018 
7232.5  0.742 0.017 
7233.5  0.779 0.017 
7234.5  0.784 0.018 
7235.5  0.769 0.019 
7236.5  0.766 0.018 
7237.5  0.765 0.016 
7238.5  0.766 0.019 
7239.5  0.740 0.017 
7240.5  0.729 0.018 
7241.5  0.743 0.019 
7242.5  0.760 0.016 
7243.5  0.769 0.015 
7244.5  0.751 0.017 
7245.5  0.756 0.018 
7246.5  0.757 0.018 
7247.5  0.759 0.018 
7248.5  0.756 0.019 
7249.5  0.762 0.020 
7250.5  0.768 0.017 
7251.5  0.731 0.018 
7252.5  0.745 0.016 
7253.5  0.766 0.017 
7254.5  0.748 0.016 
7255.5  0.748 0.017 
7256.5  0.732 0.018 
7257.5  0.741 0.019 
7258.5  0.748 0.017 
7259.5  0.745 0.018 
7260.5  0.755 0.018 
7261.5  0.739 0.017 
7262.5  0.747 0.018 
7263.5  0.718 0.018 
7264.5  0.735 0.019 
7265.5  0.744 0.018 
7266.5  0.739 0.017 
7267.5  0.746 0.015 
7268.5  0.759 0.017 
7269.5  0.768 0.018 
7270.5  0.759 0.018 
7271.5  0.745 0.019 
7272.5  0.758 0.019 
7273.5  0.764 0.018 
7274.5  0.758 0.019 
7275.5  0.746 0.020 
7276.5  0.749 0.021 
7277.5  0.729 0.018 
7278.5  0.728 0.015 
7279.5  0.749 0.016 
7280.5  0.768 0.017 
7281.5  0.754 0.018 
7282.5  0.754 0.018 
7283.5  0.750 0.017 
7284.5  0.752 0.018 
7285.5  0.729 0.018 
7286.5  0.732 0.017 
7287.5  0.744 0.016 
7288.5  0.735 0.015 
7289.5  0.717 0.017 
7290.5  0.730 0.017 
7291.5  0.731 0.018 
7292.5  0.748 0.019 
7293.5  0.741 0.016 
7294.5  0.723 0.017 
7295.5  0.730 0.016 
7296.5  0.750 0.016 
7297.5  0.749 0.016 
7298.5  0.740 0.016 
7299.5  0.760 0.018 
7300.5  0.779 0.018 
7301.5  0.780 0.017 
7302.5  0.784 0.016 
7303.5  0.778 0.017 
7304.5  0.781 0.016 
7305.5  0.764 0.018 
7306.5  0.761 0.019 
7307.5  0.758 0.019 
7308.5  0.797 0.020 
7309.5  0.779 0.019 
7310.5  0.768 0.019 
7311.5  0.771 0.015 
7312.5  0.756 0.017 
7313.5  0.768 0.017 
7314.5  0.774 0.020 
7315.5  0.804 0.022 
7316.5  0.807 0.019 
7317.5  0.779 0.018 
7318.5  0.787 0.019 
7319.5  0.779 0.018 
7320.5  0.791 0.022 
7321.5  0.802 0.019 
7322.5  0.816 0.017 
7323.5  0.813 0.019 
7324.5  0.789 0.021 
7325.5  0.757 0.018 
7326.5  0.761 0.017 
7327.5  0.782 0.022 
7328.5  0.784 0.021 
7329.5  0.742 0.019 
7330.5  0.773 0.020 
7331.5  0.777 0.019 
7332.5  0.781 0.018 
7333.5  0.783 0.019 
7334.5  0.751 0.016 
7335.5  0.769 0.018 
7336.5  0.775 0.019 
7337.5  0.759 0.020 
7338.5  0.766 0.021 
7339.5  0.757 0.020 
7340.5  0.762 0.020 
7341.5  0.791 0.019 
7342.5  0.760 0.018 
7343.5  0.777 0.018 
7344.5  0.770 0.018 
7345.5  0.764 0.017 
7346.5  0.774 0.018 
7347.5  0.769 0.020 
7348.5  0.763 0.019 
7349.5  0.764 0.021 
7350.5  0.763 0.022 
7351.5  0.745 0.021 
7352.5  0.746 0.022 
7353.5  0.753 0.019 
7354.5  0.747 0.019 
7355.5  0.767 0.018 
7356.5  0.755 0.018 
7357.5  0.752 0.019 
7358.5  0.739 0.022 
7359.5  0.731 0.019 
7360.5  0.746 0.018 
7361.5  0.748 0.018 
7362.5  0.755 0.020 
7363.5  0.751 0.019 
7364.5  0.730 0.021 
7365.5  0.763 0.022 
7366.5  0.788 0.021 
7367.5  0.758 0.020 
7368.5  0.763 0.019 
7369.5  0.751 0.020 
7370.5  0.756 0.020 
7371.5  0.771 0.019 
7372.5  0.748 0.020 
7373.5  0.752 0.019 
7374.5  0.755 0.022 
7375.5  0.738 0.023 
7376.5  0.753 0.021 
7377.5  0.761 0.021 
7378.5  0.759 0.020 
7379.5  0.784 0.020 
7380.5  0.760 0.020 
7381.5  0.730 0.020 
7382.5  0.728 0.020 
7383.5  0.738 0.022 
7384.5  0.738 0.021 
7385.5  0.744 0.021 
7386.5  0.743 0.023 
7387.5  0.757 0.022 
7388.5  0.751 0.019 
7389.5  0.718 0.020 
7390.5  0.744 0.018 
7391.5  0.750 0.018 
7392.5  0.800 0.018 
7393.5  0.777 0.020 
7394.5  0.753 0.021 
7395.5  0.756 0.022 
7396.5  0.741 0.020 
7397.5  0.768 0.019 
7398.5  0.767 0.021 
7399.5  0.761 0.021 
7400.5  0.758 0.020 
7401.5  0.766 0.018 
7402.5  0.779 0.021 
7403.5  0.793 0.020 
7404.5  0.784 0.018 
7405.5  0.765 0.017 
7406.5  0.768 0.017 
7407.5  0.801 0.020 
7408.5  0.778 0.021 
7409.5  0.761 0.022 
7410.5  0.762 0.021 
7411.5  0.751 0.019 
7412.5  0.735 0.019 
7413.5  0.741 0.022 
7414.5  0.753 0.023 
7415.5  0.763 0.023 
7416.5  0.746 0.019 
7417.5  0.758 0.019 
7418.5  0.729 0.019 
7419.5  0.732 0.020 
7420.5  0.744 0.021 
7421.5  0.740 0.020 
7422.5  0.773 0.021 
7423.5  0.762 0.019 
7424.5  0.739 0.018 
7425.5  0.746 0.020 
7426.5  0.733 0.020 
7427.5  0.743 0.020 
7428.5  0.751 0.021 
7429.5  0.759 0.020 
7430.5  0.765 0.020 
7431.5  0.760 0.019 
7432.5  0.760 0.020 
7433.5  0.769 0.021 
7434.5  0.769 0.020 
7435.5  0.766 0.020 
7436.5  0.754 0.020 
7437.5  0.743 0.021 
7438.5  0.733 0.018 
7439.5  0.784 0.017 
7440.5  0.749 0.019 
7441.5  0.750 0.021 
7442.5  0.754 0.021 
7443.5  0.742 0.020 
7444.5  0.722 0.022 
7445.5  0.725 0.021 
7446.5  0.743 0.020 
7447.5  0.782 0.020 
7448.5  0.797 0.019 
7449.5  0.771 0.021 
7450.5  0.764 0.022 
7451.5  0.731 0.020 
7452.5  0.767 0.020 
7453.5  0.780 0.022 
7454.5  0.788 0.024 
7455.5  0.803 0.022 
7456.5  0.801 0.021 
7457.5  0.784 0.022 
7458.5  0.779 0.021 
7459.5  0.759 0.019 
7460.5  0.771 0.022 
7461.5  0.800 0.024 
7462.5  0.777 0.021 
7463.5  0.743 0.019 
7464.5  0.740 0.020 
7465.5  0.738 0.019 
7466.5  0.755 0.021 
7467.5  0.786 0.021 
7468.5  0.779 0.020 
7469.5  0.768 0.021 
7470.5  0.764 0.020 
7471.5  0.763 0.019 
7472.5  0.745 0.020 
7473.5  0.754 0.019 
7474.5  0.756 0.019 
7475.5  0.742 0.021 
7476.5  0.739 0.020 
7477.5  0.743 0.021 
7478.5  0.741 0.024 
7479.5  0.750 0.021 
7480.5  0.756 0.019 
7481.5  0.750 0.021 
7482.5  0.744 0.022 
7483.5  0.772 0.021 
7484.5  0.771 0.021 
7485.5  0.757 0.024 
7486.5  0.755 0.023 
7487.5  0.746 0.022 
7488.5  0.762 0.019 
7489.5  0.733 0.022 
7490.5  0.753 0.025 
7491.5  0.733 0.025 
7492.5  0.747 0.022 
7493.5  0.746 0.021 
7494.5  0.756 0.017 
7495.5  0.772 0.018 
7496.5  0.755 0.019 
7497.5  0.740 0.021 
7498.5  0.767 0.023 
7499.5  0.758 0.021 
7500.5  0.766 0.021 
7501.5  0.753 0.019 
7502.5  0.741 0.020 
7503.5  0.773 0.019 
7504.5  0.755 0.023 
7505.5  0.753 0.021 
7506.5  0.747 0.021 
7507.5  0.758 0.019 
7508.5  0.773 0.019 
7509.5  0.750 0.022 
7510.5  0.743 0.021 
7511.5  0.727 0.025 
7512.5  0.716 0.020 
7513.5  0.724 0.023 
7514.5  0.715 0.022 
7515.5  0.708 0.023 
7516.5  0.719 0.023 
7517.5  0.729 0.023 
7518.5  0.783 0.021 
7519.5  0.753 0.021 
7520.5  0.755 0.022 
7521.5  0.760 0.024 
7522.5  0.768 0.023 
7523.5  0.774 0.025 
7524.5  0.760 0.025 
7525.5  0.736 0.023 
7526.5  0.756 0.023 
7527.5  0.759 0.022 
7528.5  0.765 0.022 
7529.5  0.774 0.023 
7530.5  0.758 0.022 
7531.5  0.739 0.021 
7532.5  0.732 0.023 
7533.5  0.742 0.023 
7534.5  0.764 0.022 
7535.5  0.772 0.020 
7536.5  0.756 0.022 
7537.5  0.772 0.023 
7538.5  0.766 0.022 
7539.5  0.721 0.024 
7540.5  0.715 0.020 
7541.5  0.725 0.022 
7542.5  0.725 0.022 
7543.5  0.762 0.020 
7544.5  0.781 0.026 
7545.5  0.793 0.022 
7546.5  0.754 0.022 
7547.5  0.777 0.024 
7548.5  0.758 0.025 
7549.5  0.762 0.029 
7550.5  0.745 0.025 
7551.5  0.776 0.024 
7552.5  0.768 0.026 
7553.5  0.754 0.022 
7554.5  0.753 0.025 
7555.5  0.753 0.026 
7556.5  0.758 0.021 
7557.5  0.762 0.022 
7558.5  0.763 0.024 
7559.5  0.753 0.025 
7560.5  0.736 0.025 
7561.5  0.756 0.022 
7562.5  0.752 0.021 
7563.5  0.770 0.025 
7564.5  0.755 0.026 
7565.5  0.739 0.028 
7566.5  0.782 0.020 
7567.5  0.751 0.023 
7568.5  0.769 0.025 
7569.5  0.770 0.023 
7570.5  0.739 0.022 
7571.5  0.748 0.018 
7572.5  0.734 0.021 
7573.5  0.745 0.021 
7574.5  0.787 0.023 
7575.5  0.785 0.023 
7576.5  0.760 0.021 
7577.5  0.749 0.021 
7578.5  0.748 0.020 
7579.5  0.746 0.020 
7580.5  0.762 0.021 
7581.5  0.752 0.026 
7582.5  0.731 0.023 
7583.5  0.763 0.024 
7584.5  0.753 0.024 
7585.5  0.746 0.022 
7586.5  0.739 0.022 
7587.5  0.754 0.021 
7588.5  0.739 0.019 
7589.5  0.736 0.021 
7590.5  0.744 0.022 
7591.5  0.759 0.021 
7592.5  0.737 0.019 
7593.5  0.732 0.021 
7594.5  0.758 0.024 
7595.5  0.737 0.023 
7596.5  0.733 0.023 
7597.5  0.752 0.024 
7598.5  0.744 0.024 
7599.5  0.788 0.021 
7600.5  0.796 0.022 
7601.5  0.754 0.023 
7602.5  0.714 0.027 
7603.5  0.695 0.024 
7604.5  0.703 0.024 
7605.5  0.748 0.026 
7606.5  0.787 0.021 
7607.5  0.739 0.023 
7608.5  0.736 0.023 
7609.5  0.719 0.023 
7610.5  0.711 0.022 
7611.5  0.742 0.021 
7612.5  0.713 0.024 
7613.5  0.734 0.024 
7614.5  0.742 0.026 
7615.5  0.734 0.026 
7616.5  0.729 0.024 
7617.5  0.728 0.024 
7618.5  0.739 0.024 
7619.5  0.753 0.024 
7620.5  0.725 0.025 
7621.5  0.727 0.023 
7622.5  0.749 0.023 
7623.5  0.722 0.024 
7624.5  0.718 0.021 
7625.5  0.728 0.022 
7626.5  0.727 0.025 
7627.5  0.778 0.021 
7628.5  0.734 0.019 
7629.5  0.752 0.021 
7630.5  0.743 0.024 
7631.5  0.750 0.025 
7632.5  0.743 0.023 
7633.5  0.742 0.023 
7634.5  0.753 0.026 
7635.5  0.757 0.026 
7636.5  0.741 0.029 
7637.5  0.760 0.024 
7638.5  0.733 0.025 
7639.5  0.728 0.024 
7640.5  0.738 0.027 
7641.5  0.762 0.027 
7642.5  0.747 0.026 
7643.5  0.760 0.028 
7644.5  0.753 0.028 
7645.5  0.742 0.023 
7646.5  0.755 0.019 
7647.5  0.732 0.023 
7648.5  0.758 0.022 
7649.5  0.767 0.023 
7650.5  0.736 0.023 
7651.5  0.739 0.020 
7652.5  0.717 0.020 
7653.5  0.725 0.022 
7654.5  0.713 0.022 
7655.5  0.709 0.019 
7656.5  0.722 0.024 
7657.5  0.738 0.021 
7658.5  0.712 0.021 
7659.5  0.720 0.020 
7660.5  0.742 0.019 
7661.5  0.723 0.019 
7662.5  0.710 0.019 
7663.5  0.673 0.018 
7664.5  0.691 0.026 
7665.5  0.733 0.020 
7666.5  0.689 0.021 
7667.5  0.701 0.021 
7668.5  0.678 0.021 
7669.5  0.693 0.023 
7670.5  0.743 0.021 
7671.5  0.745 0.022 
7672.5  0.752 0.021 
7673.5  0.720 0.022 
7674.5  0.725 0.022 
7675.5  0.742 0.019 
7676.5  0.735 0.019 
7677.5  0.723 0.019 
7678.5  0.718 0.018 
7679.5  0.745 0.022 
7680.5  0.754 0.020 
7681.5  0.709 0.020 
7682.5  0.734 0.020 
7683.5  0.737 0.021 
7684.5  0.720 0.022 
7685.5  0.730 0.025 
7686.5  0.790 0.023 
7687.5  0.787 0.021 
7688.5  0.778 0.019 
7689.5  0.757 0.016 
7690.5  0.722 0.019 
7691.5  0.749 0.022 
7692.5  0.719 0.024 
7693.5  0.703 0.024 
7694.5  0.709 0.023 
7695.5  0.691 0.025 
7696.5  0.714 0.024 
7697.5  0.720 0.026 
7698.5  0.705 0.023 
7699.5  0.719 0.025 
7700.5  0.713 0.028 
7701.5  0.700 0.022 
7702.5  0.696 0.021 
7703.5  0.750 0.021 
7704.5  0.725 0.023 
7705.5  0.725 0.026 
7706.5  0.720 0.026 
7707.5  0.715 0.025 
7708.5  0.755 0.024 
7709.5  0.728 0.025 
7710.5  0.725 0.024 
7711.5  0.716 0.029 
7712.5  0.741 0.026 
7713.5  0.723 0.020 
7714.5  0.731 0.019 
7715.5  0.722 0.019 
7716.5  0.710 0.024 
7717.5  0.702 0.023 
7718.5  0.698 0.024 
7719.5  0.748 0.023 
7720.5  0.745 0.022 
7721.5  0.717 0.024 
7722.5  0.719 0.022 
7723.5  0.718 0.022 
7724.5  0.731 0.019 
7725.5  0.706 0.017 
7726.5  0.703 0.020 
7727.5  0.712 0.021 
7728.5  0.725 0.026 
7729.5  0.733 0.025 
7730.5  0.725 0.022 
7731.5  0.728 0.020 
7732.5  0.712 0.022 
7733.5  0.762 0.024 
7734.5  0.758 0.021 
7735.5  0.773 0.020 
7736.5  0.734 0.024 
7737.5  0.762 0.024 
7738.5  0.731 0.023 
7739.5  0.744 0.021 
7740.5  0.748 0.023 
7741.5  0.768 0.025 
7742.5  0.724 0.024 
7743.5  0.712 0.023 
7744.5  0.713 0.022 
7745.5  0.704 0.021 
7746.5  0.732 0.020 
7747.5  0.749 0.020 
7748.5  0.717 0.022 
7749.5  0.708 0.023 
7750.5  0.709 0.019 
7751.5  0.715 0.020 
7752.5  0.748 0.023 
7753.5  0.725 0.025 
7754.5  0.724 0.024 
7755.5  0.744 0.020 
7756.5  0.738 0.022 
7757.5  0.727 0.023 
7758.5  0.719 0.022 
7759.5  0.692 0.022 
7760.5  0.696 0.020 
7761.5  0.690 0.022 
7762.5  0.694 0.026 
7763.5  0.709 0.020 
7764.5  0.705 0.020 
7765.5  0.719 0.021 
7766.5  0.724 0.021 
7767.5  0.726 0.019 
7768.5  0.727 0.021 
7769.5  0.733 0.021 
7770.5  0.719 0.019 
7771.5  0.726 0.021 
7772.5  0.730 0.022 
7773.5  0.717 0.021 
7774.5  0.743 0.022 
7775.5  0.737 0.021 
7776.5  0.732 0.022 
7777.5  0.720 0.024 
7778.5  0.718 0.023 
7779.5  0.716 0.021 
7780.5  0.770 0.021 
7781.5  0.790 0.025 
7782.5  0.766 0.026 
7783.5  0.741 0.025 
7784.5  0.738 0.023 
7785.5  0.718 0.022 
7786.5  0.734 0.022 
7787.5  0.751 0.026 
7788.5  0.745 0.028 
7789.5  0.732 0.026 
7790.5  0.739 0.023 
7791.5  0.746 0.020 
7792.5  0.735 0.021 
7793.5  0.748 0.023 
7794.5  0.727 0.027 
7795.5  0.713 0.025 
7796.5  0.717 0.021 
7797.5  0.722 0.020 
7798.5  0.735 0.021 
7799.5  0.721 0.020 
7800.5  0.684 0.026 
7801.5  0.690 0.019 
7802.5  0.715 0.021 
7803.5  0.699 0.035 
7804.5  0.692 0.031 
7805.5  0.685 0.027 
7806.5  0.696 0.026 
7807.5  0.715 0.026 
7808.5  0.733 0.028 
7809.5  0.755 0.025 
7810.5  0.732 0.021 
7811.5  0.710 0.024 
7812.5  0.728 0.023 
7813.5  0.713 0.025 
7814.5  0.721 0.025 
7815.5  0.749 0.026 
7816.5  0.700 0.023 
7817.5  0.713 0.023 
7818.5  0.777 0.019 
7819.5  0.752 0.019 
7820.5  0.748 0.025 
7821.5  0.742 0.026 
7822.5  0.719 0.024 
7823.5  0.741 0.028 
7824.5  0.754 0.027 
7825.5  0.743 0.025 
7826.5  0.747 0.023 
7827.5  0.768 0.025 
7828.5  0.736 0.024 
7829.5  0.769 0.022 
7830.5  0.762 0.029 
7831.5  0.716 0.030 
7832.5  0.686 0.027 
7833.5  0.705 0.027 
7834.5  0.718 0.026 
7835.5  0.745 0.024 
7836.5  0.705 0.026 
7837.5  0.706 0.022 
7838.5  0.692 0.023 
7839.5  0.717 0.024 
7840.5  0.727 0.024 
7841.5  0.762 0.029 
7842.5  0.776 0.023 
7843.5  0.691 0.023 
7844.5  0.691 0.028 
7845.5  0.718 0.029 
7846.5  0.719 0.025 
7847.5  0.714 0.022 
7848.5  0.743 0.020 
7849.5  0.695 0.021 
7850.5  0.700 0.021 
7851.5  0.710 0.031 
7852.5  0.708 0.034 
7853.5  0.717 0.031 
7854.5  0.712 0.028 
7855.5  0.719 0.026 
7856.5  0.703 0.028 
7857.5  0.695 0.026 
7858.5  0.711 0.026 
7859.5  0.711 0.025 
7860.5  0.690 0.024 
7861.5  0.773 0.026 
7862.5  0.756 0.028 
7863.5  0.702 0.028 
7864.5  0.692 0.026 
7865.5  0.731 0.032 
7866.5  0.752 0.033 
7867.5  0.769 0.030 
7868.5  0.743 0.021 
7869.5  0.719 0.033 
7870.5  0.712 0.030 
7871.5  0.714 0.026 
7872.5  0.710 0.029 
7873.5  0.732 0.025 
7874.5  0.728 0.022 
7875.5  0.716 0.024 
7876.5  0.729 0.029 
7877.5  0.726 0.025 
7878.5  0.729 0.021 
7879.5  0.703 0.024 
7880.5  0.729 0.029 
7881.5  0.758 0.030 
7882.5  0.737 0.026 
7883.5  0.723 0.025 
7884.5  0.704 0.035 
7885.5  0.742 0.033 
7886.5  0.785 0.029 
7887.5  0.801 0.026 
7888.5  0.772 0.025 
7889.5  0.758 0.025 
7890.5  0.764 0.021 
7891.5  0.736 0.023 
7892.5  0.769 0.019 
7893.5  0.766 0.020 
7894.5  0.761 0.024 
7895.5  0.760 0.016 
7896.5  0.714 0.025 
7897.5  0.706 0.031 
7898.5  0.689 0.027 
7899.5  0.726 0.030 
7900.5  0.728 0.026 
7901.5  0.728 0.020 
7902.5  0.724 0.028 
7903.5  0.744 0.020 
7904.5  0.739 0.023 
7905.5  0.679 0.024 
7906.5  0.724 0.026 
7907.5  0.713 0.031 
7908.5  0.716 0.023 
7909.5  0.713 0.022 
7910.5  0.705 0.025 
7911.5  0.689 0.022 
7912.5  0.673 0.024 
7913.5  0.692 0.024 
7914.5  0.706 0.024 
7915.5  0.709 0.025 
7916.5  0.701 0.023 
7917.5  0.722 0.021 
7918.5  0.707 0.022 
7919.5  0.754 0.025 
7920.5  0.739 0.026 
7921.5  0.699 0.029 
7922.5  0.743 0.035 
7923.5  0.711 0.031 
7924.5  0.687 0.028 
7925.5  0.667 0.031 
7926.5  0.722 0.031 
7927.5  0.732 0.030 
7928.5  0.721 0.025 
7929.5  0.699 0.032 
7930.5  0.722 0.035 
7931.5  0.706 0.033 
7932.5  0.696 0.026 
7933.5  0.702 0.029 
7934.5  0.680 0.023 
7935.5  0.659 0.026 
7936.5  0.717 0.030 
7937.5  0.726 0.029 
7938.5  0.688 0.031 
7939.5  0.697 0.027 
7940.5  0.750 0.031 
7941.5  0.739 0.030 
7942.5  0.730 0.034 
7943.5  0.699 0.026 
7944.5  0.692 0.023 
7945.5  0.701 0.024 
7946.5  0.697 0.027 
7947.5  0.693 0.030 
7948.5  0.676 0.030 
7949.5  0.676 0.029 
7950.5  0.688 0.026 
7951.5  0.733 0.026 
7952.5  0.724 0.033 
7953.5  0.677 0.036 
7954.5  0.701 0.027 
7955.5  0.708 0.023 
7956.5  0.720 0.027 
7957.5  0.688 0.029 
7958.5  0.731 0.027 
7959.5  0.731 0.025 
7960.5  0.728 0.026 
7961.5  0.736 0.027 
7962.5  0.714 0.026 
7963.5  0.718 0.028 
7964.5  0.679 0.026 
7965.5  0.693 0.029 
7966.5  0.666 0.030 
7967.5  0.697 0.032 
7968.5  0.714 0.034 
7969.5  0.711 0.032 
7970.5  0.720 0.027 
7971.5  0.741 0.027 
7972.5  0.745 0.025 
7973.5  0.741 0.028 
7974.5  0.754 0.026 
7975.5  0.737 0.024 
7976.5  0.708 0.026 
7977.5  0.683 0.035 
7978.5  0.727 0.027 
7979.5  0.706 0.026 
7980.5  0.741 0.024 
7981.5  0.697 0.026 
7982.5  0.693 0.026 
7983.5  0.707 0.028 
7984.5  0.725 0.029 
7985.5  0.718 0.035 
7986.5  0.697 0.033 
7987.5  0.688 0.025 
7988.5  0.712 0.027 
7989.5  0.692 0.028 
7990.5  0.706 0.026 
7991.5  0.701 0.030 
7992.5  0.704 0.023 
7993.5  0.714 0.031 
7994.5  0.661 0.031 
7995.5  0.661 0.025 
7996.5  0.707 0.032 
7997.5  0.767 0.032 
7998.5  0.735 0.037 
7999.5  0.701 0.032 
8000.5  0.669 0.030 
8001.5  0.663 0.027 
8002.5  0.748 0.031 
8003.5  0.769 0.030 
8004.5  0.691 0.029 
8005.5  0.736 0.027 
8006.5  0.714 0.029 
8007.5  0.684 0.028 
8008.5  0.693 0.027 
8009.5  0.716 0.030 
8010.5  0.713 0.028 
8011.5  0.719 0.026 
8012.5  0.709 0.029 
8013.5  0.710 0.030 
8014.5  0.725 0.027 
8015.5  0.710 0.026 
8016.5  0.722 0.024 
8017.5  0.721 0.024 
8018.5  0.713 0.026 
8019.5  0.702 0.028 
8020.5  0.710 0.025 
8021.5  0.715 0.024 
8022.5  0.712 0.029 
8023.5  0.705 0.026 
8024.5  0.707 0.029 
8025.5  0.724 0.027 
8026.5  0.769 0.030 
8027.5  0.719 0.027 
8028.5  0.690 0.024 
8029.5  0.694 0.026 
8030.5  0.686 0.024 
8031.5  0.725 0.024 
8032.5  0.720 0.026 
8033.5  0.703 0.027 
8034.5  0.737 0.027 
8035.5  0.696 0.027 
8036.5  0.703 0.028 
8037.5  0.691 0.032 
8038.5  0.723 0.033 
8039.5  0.759 0.032 
8040.5  0.739 0.032 
8041.5  0.731 0.030 
8042.5  0.718 0.036 
8043.5  0.718 0.036 
8044.5  0.690 0.031 
8045.5  0.679 0.027 
8046.5  0.697 0.024 
8047.5  0.711 0.028 
8048.5  0.717 0.027 
8049.5  0.725 0.021 
8050.5  0.670 0.021 
8051.5  0.687 0.029 
8052.5  0.707 0.030 
8053.5  0.713 0.028 
8054.5  0.725 0.023 
8055.5  0.714 0.029 
8056.5  0.710 0.035 
8057.5  0.736 0.034 
8058.5  0.781 0.027 
8059.5  0.714 0.025 
8060.5  0.689 0.026 
8061.5  0.670 0.025 
8062.5  0.672 0.024 
8063.5  0.670 0.025 
8064.5  0.657 0.023 
8065.5  0.677 0.024 
8066.5  0.681 0.028 
8067.5  0.686 0.025 
8068.5  0.687 0.024 
8069.5  0.682 0.027 
8070.5  0.684 0.022 
8071.5  0.688 0.025 
8072.5  0.687 0.024 
8073.5  0.671 0.023 
8074.5  0.683 0.020 
8075.5  0.698 0.022 
8076.5  0.698 0.024 
8077.5  0.714 0.024 
8078.5  0.704 0.028 
8079.5  0.732 0.029 
8080.5  0.700 0.026 
8081.5  0.672 0.026 
8082.5  0.680 0.028 
8083.5  0.682 0.028 
8084.5  0.690 0.028 
8085.5  0.678 0.028 
8086.5  0.694 0.025 
8087.5  0.664 0.026 
8088.5  0.672 0.030 
8089.5  0.691 0.031 
8090.5  0.732 0.026 
8091.5  0.749 0.027 
8092.5  0.715 0.029 
8093.5  0.676 0.031 
8094.5  0.681 0.033 
8095.5  0.692 0.028 
8096.5  0.713 0.029 
8097.5  0.710 0.023 
8098.5  0.705 0.024 
8099.5  0.705 0.025 
8100.5  0.699 0.023 
8101.5  0.722 0.021 
8102.5  0.688 0.033 
8103.5  0.688 0.033 
8104.5  0.689 0.030 
8105.5  0.716 0.028 
8106.5  0.696 0.026 
8107.5  0.719 0.025 
8108.5  0.716 0.025 
8109.5  0.701 0.024 
8110.5  0.706 0.027 
8111.5  0.741 0.029 
8112.5  0.745 0.033 
8113.5  0.700 0.036 
8114.5  0.705 0.041 
8115.5  0.727 0.037 
8116.5  0.707 0.039 
8117.5  0.726 0.029 
8118.5  0.693 0.022 
8119.5  0.694 0.025 
8120.5  0.698 0.021 
8121.5  0.703 0.030 
8122.5  0.685 0.032 
8123.5  0.704 0.028 
8124.5  0.728 0.032 
8125.5  0.696 0.024 
8126.5  0.705 0.025 
8127.5  0.700 0.023 
8128.5  0.747 0.024 
8129.5  0.720 0.031 
8130.5  0.745 0.030 
8131.5  0.749 0.027 
8132.5  0.719 0.030 
8133.5  0.718 0.035 
8134.5  0.728 0.033 
8135.5  0.733 0.028 
8136.5  0.741 0.025 
8137.5  0.711 0.028 
8138.5  0.717 0.032 
8139.5  0.701 0.030 
8140.5  0.682 0.044 
8141.5  0.725 0.043 
8142.5  0.730 0.042 
8143.5  0.713 0.035 
8144.5  0.754 0.031 
8145.5  0.750 0.026 
8146.5  0.709 0.025 
8147.5  0.754 0.028 
8148.5  0.778 0.028 
8149.5  0.750 0.034 
8150.5  0.747 0.033 
8151.5  0.741 0.036 
8152.5  0.745 0.035 
8153.5  0.746 0.029 
8154.5  0.788 0.032 
8155.5  0.760 0.035 
8156.5  0.773 0.043 
8157.5  0.715 0.042 
8158.5  0.742 0.039 
8159.5  0.756 0.032 
8160.5  0.710 0.035 
8161.5  0.822 0.035 
8162.5  0.786 0.027 
8163.5  0.753 0.038 
8164.5  0.712 0.039 
8165.5  0.725 0.039 
8166.5  0.730 0.035 
8167.5  0.759 0.033 
8168.5  0.773 0.028 
8169.5  0.794 0.030 
8170.5  0.728 0.029 
8171.5  0.766 0.029 
8172.5  0.770 0.036 
8173.5  0.802 0.035 
8174.5  0.769 0.031 
8175.5  0.741 0.032 
8176.5  0.744 0.035 
8177.5  0.739 0.033 
8178.5  0.745 0.034 
8179.5  0.720 0.038 
8180.5  0.735 0.040 
8181.5  0.710 0.037 
8182.5  0.704 0.039 
8183.5  0.723 0.035 
8184.5  0.721 0.036 
8185.5  0.719 0.029 
8186.5  0.698 0.032 
8187.5  0.727 0.033 
8188.5  0.716 0.029 
8189.5  0.694 0.035 
8190.5  0.706 0.033 
8191.5  0.712 0.030 
8192.5  0.731 0.036 
8193.5  0.717 0.036 
8194.5  0.708 0.035 
8195.5  0.700 0.031 
8196.5  0.691 0.035 
8197.5  0.689 0.038 
8198.5  0.685 0.030 
8199.5  0.690 0.028 
8200.5  0.731 0.021 
8201.5  0.731 0.021 
8202.5  0.733 0.024 
8203.5  0.711 0.035 
8204.5  0.694 0.038 
8205.5  0.705 0.043 
8206.5  0.672 0.054 
8207.5  0.664 0.063 
8208.5  0.711 0.043 
8209.5  0.748 0.040 
8210.5  0.695 0.028 
8211.5  0.707 0.023 
8212.5  0.758 0.025 
8213.5  0.786 0.031 
8214.5  0.758 0.034 
8215.5  0.712 0.026 
8216.5  0.765 0.027 
8217.5  0.788 0.028 
8218.5  0.765 0.028 
8219.5  0.748 0.044 
8220.5  0.755 0.032 
8221.5  0.770 0.031 
8222.5  0.749 0.039 
8223.5  0.744 0.036 
8224.5  0.736 0.033 
8225.5  0.720 0.032 
8226.5  0.781 0.031 
8227.5  0.788 0.029 
8228.5  0.754 0.036 
8229.5  0.729 0.051 
8230.5  0.747 0.048 
8231.5  0.749 0.039 
8232.5  0.758 0.040 
8233.5  0.783 0.039 
8234.5  0.800 0.035 
8235.5  0.758 0.029 
8236.5  0.744 0.049 
8237.5  0.765 0.042 
8238.5  0.775 0.042 
8239.5  0.780 0.043 
8240.5  0.800 0.052 
8241.5  0.741 0.058 
8242.5  0.748 0.051 
8243.5  0.775 0.039 
8244.5  0.755 0.026 
8245.5  0.743 0.033 
8246.5  0.769 0.045 
8247.5  0.763 0.043 
8248.5  0.787 0.060 
8249.5  0.818 0.058 
8250.5  0.790 0.045 
8251.5  0.784 0.041 
8252.5  0.768 0.041 
8253.5  0.752 0.031 
8254.5  0.761 0.042 
8255.5  0.838 0.040 
8256.5  0.822 0.041 
8257.5  0.815 0.048 
8258.5  0.771 0.039 
8259.5  0.762 0.029 
8260.5  0.797 0.035 
8261.5  0.839 0.037 
8262.5  0.824 0.038 
8263.5  0.800 0.048 
8264.5  0.761 0.048 
8265.5  0.759 0.038 
8266.5  0.791 0.040 
8267.5  0.783 0.038 
8268.5  0.765 0.033 
8269.5  0.799 0.026 
8270.5  0.766 0.026 
8271.5  0.775 0.026 
8272.5  0.824 0.033 
8273.5  0.808 0.043 
8274.5  0.750 0.037 
8275.5  0.798 0.032 
8276.5  0.791 0.047 
8277.5  0.770 0.055 
8278.5  0.797 0.058 
8279.5  0.822 0.051 
8280.5  0.836 0.045 
8281.5  0.824 0.058 
8282.5  0.763 0.082 
8283.5  0.785 0.072 
8284.5  0.781 0.042 
8285.5  0.786 0.029 
8286.5  0.741 0.034 
8287.5  0.754 0.036 
8288.5  0.762 0.044 
8289.5  0.807 0.044 
8290.5  0.776 0.052 
8291.5  0.707 0.042 
8292.5  0.739 0.034 
8293.5  0.710 0.033 
8294.5  0.731 0.039 
8295.5  0.777 0.039 
8296.5  0.775 0.037 
8297.5  0.762 0.034 
8298.5  0.771 0.036 
8299.5  0.765 0.039 
8300.5  0.779 0.033 
8301.5  0.789 0.027 
8302.5  0.821 0.026 
8303.5  0.796 0.037 
8304.5  0.786 0.037 
8305.5  0.790 0.030 
8306.5  0.785 0.030 
8307.5  0.778 0.039 
8308.5  0.797 0.040 
8309.5  0.785 0.049 
8310.5  0.791 0.052 
8311.5  0.779 0.045 
8312.5  0.758 0.045 
8313.5  0.771 0.064 
8314.5  0.761 0.060 
8315.5  0.793 0.052 
8316.5  0.857 0.052 
8317.5  0.847 0.050 
8318.5  0.809 0.050 
8319.5  0.786 0.054 
8320.5  0.727 0.044 
8321.5  0.770 0.052 
8322.5  0.806 0.041 
8323.5  0.810 0.049 
8324.5  0.812 0.064 
8325.5  0.812 0.064 
8326.5  0.814 0.068 
8327.5  0.773 0.052 
8328.5  0.772 0.034 
8329.5  0.785 0.028 
8330.5  0.777 0.046 
8331.5  0.815 0.054 
8332.5  0.822 0.043 
8333.5  0.815 0.041 
8334.5  0.815 0.077 
8335.5  0.786 0.084 
8336.5  0.767 0.050 
8337.5  0.775 0.061 
8338.5  0.808 0.061 
8339.5  0.812 0.061 
8340.5  0.817 0.061 
8341.5  0.820 0.065 
8342.5  0.814 0.057 
8343.5  0.810 0.059 
8344.5  0.823 0.063 
8345.5  0.814 0.043 
8346.5  0.776 0.031 
8347.5  0.747 0.030 
8348.5  0.752 0.035 
8349.5  0.792 0.050 
8350.5  0.802 0.058 
8351.5  0.837 0.060 
8352.5  0.832 0.063 
8353.5  0.816 0.033 
8354.5  0.798 0.028 
8355.5  0.806 0.051 
8356.5  0.814 0.056 
8357.5  0.804 0.049 
8358.5  0.787 0.045 
8359.5  0.788 0.045 
8360.5  0.779 0.036 
8361.5  0.789 0.067 
8362.5  0.781 0.061 
8363.5  0.780 0.071 
8364.5  0.849 0.076 
8365.5  0.848 0.063 
8366.5  0.819 0.062 
8367.5  0.847 0.062 
8368.5  0.842 0.066 
8369.5  0.840 0.071 
8370.5  0.871 0.080 
8371.5  0.853 0.075 
8372.5  0.832 0.065 
8373.5  0.831 0.066 
8374.5  0.880 0.065 
8375.5  0.861 0.075 
8376.5  0.859 0.089 
8377.5  0.857 0.080 
8378.5  0.849 0.051 
8379.5  0.819 0.056 
8380.5  0.807 0.072 
8381.5  0.814 0.074 
8382.5  0.795 0.063 
8383.5  0.773 0.058 
8384.5  0.756 0.046 
8385.5  0.776 0.056 
8386.5  0.803 0.073 
8387.5  0.820 0.075 
8388.5  0.818 0.062 
8389.5  0.797 0.076 
8390.5  0.800 0.053 
8391.5  0.789 0.059 
8392.5  0.786 0.082 
8393.5  0.800 0.073 
8394.5  0.789 0.062 
8395.5  0.759 0.062 
8396.5  0.756 0.047 
8397.5  0.794 0.052 
8398.5  0.796 0.051 
8399.5  0.807 0.043 
8400.5  0.794 0.040 
8401.5  0.780 0.037 
8402.5  0.810 0.038 
8403.5  0.839 0.045 
8404.5  0.857 0.049 
8405.5  0.810 0.046 
8406.5  0.770 0.046 
8407.5  0.798 0.033 
8408.5  0.826 0.028 
8409.5  0.845 0.036 
8410.5  0.813 0.038 
8411.5  0.832 0.048 
8412.5  0.834 0.043 
8413.5  0.793 0.032 
8414.5  0.788 0.028 
8415.5  0.807 0.025 
8416.5  0.817 0.034 
8417.5  0.822 0.039 
8418.5  0.819 0.040 
8419.5  0.840 0.044 
8420.5  0.871 0.044 
8421.5  0.872 0.036 
8422.5  0.822 0.034 
8423.5  0.811 0.029 
8424.5  0.808 0.033 
8425.5  0.823 0.037 
8426.5  0.817 0.038 
8427.5  0.807 0.039 
8428.5  0.785 0.040 
8429.5  0.810 0.040 
8430.5  0.857 0.034 
8431.5  0.859 0.036 
8432.5  0.852 0.039 
8433.5  0.816 0.044 
8434.5  0.815 0.034 
8435.5  0.813 0.036 
8436.5  0.814 0.040 
8437.5  0.811 0.031 
8438.5  0.813 0.033 
8439.5  0.820 0.027 
8440.5  0.819 0.026 
8441.5  0.807 0.038 
8442.5  0.843 0.042 
8443.5  0.847 0.045 
8444.5  0.852 0.055 
8445.5  0.814 0.053 
8446.5  0.811 0.044 
8447.5  0.826 0.047 
8448.5  0.829 0.038 
8449.5  0.823 0.037 
8450.5  0.861 0.045 
8451.5  0.860 0.048 
8452.5  0.857 0.055 
8453.5  0.824 0.058 
8454.5  0.803 0.050 
8455.5  0.805 0.052 
8456.5  0.805 0.049 
8457.5  0.853 0.043 
8458.5  0.869 0.039 
8459.5  0.858 0.039 
8460.5  0.853 0.040 
8461.5  0.821 0.038 
8462.5  0.813 0.029 
8463.5  0.818 0.042 
8464.5  0.823 0.042 
8465.5  0.809 0.045 
8466.5  0.829 0.049 
8467.5  0.829 0.109 
8468.5  0.807 0.088 
8469.5  0.812 0.102 
8470.5  0.811 0.118 
8471.5  0.807 0.119 
8472.5  0.801 0.124 
8473.5  0.839 0.134 
8474.5  0.835 0.132 
8475.5  0.814 0.136 
8476.5  0.811 0.140 
8477.5  0.811 0.119 
8478.5  0.821 0.114 
8479.5  0.834 0.109 
8480.5  0.832 0.103 
8481.5  0.837 0.126 
8482.5  0.858 0.133 
8483.5  0.872 0.112 
8484.5  0.847 0.110 
8485.5  0.844 0.099 
8486.5  0.795 0.098 
8487.5  0.778 0.121 
8488.5  0.795 0.122 
8489.5  0.807 0.126 
8490.5  0.807 0.123 
8491.5  0.810 0.107 
8492.5  0.788 0.108 
8493.5  0.775 0.084 
8494.5  0.796 0.086 
8495.5  0.809 0.102 
8496.5  0.805 0.104 
8497.5  0.801 0.110 
8498.5  0.751 0.115 
8499.5  0.740 0.123 
8500.5  0.721 0.119 
8501.5  0.713 0.107 
8502.5  0.716 0.096 
8503.5  0.726 0.085 
8504.5  0.736 0.086 
8505.5  0.730 0.087 
8506.5  0.733 0.101 
8507.5  0.733 0.108 
8508.5  0.738 0.111 
8509.5  0.758 0.111 
8510.5  0.797 0.098 
8511.5  0.798 0.045 
8512.5  0.821 0.052 
8513.5  0.788 0.052 
8514.5  0.809 0.047 
8515.5  0.801 0.048 
8516.5  0.766 0.050 
8517.5  0.782 0.047 
8518.5  0.788 0.048 
8519.5  0.780 0.055 
8520.5  0.849 0.058 
8521.5  0.833 0.050 
8522.5  0.795 0.045 
8523.5  0.829 0.049 
8524.5  0.838 0.052 
8525.5  0.818 0.066 
8526.5  0.813 0.065 
8527.5  0.822 0.063 
8528.5  0.823 0.060 
8529.5  0.789 0.048 
8530.5  0.788 0.055 
8531.5  0.840 0.061 
8532.5  0.840 0.059 
8533.5  0.804 0.060 
8534.5  0.807 0.063 
8535.5  0.767 0.070 
8536.5  0.792 0.059 
8537.5  0.788 0.067 
8538.5  0.819 0.072 
8539.5  0.760 0.081 
8540.5  0.747 0.105 
8541.5  0.680 0.138 
8542.5  0.680 0.087 
8543.5  0.634 0.068 
8544.5  0.613 0.034 
8545.5  0.607 0.037 
8546.5  0.660 0.048 
8547.5  0.694 0.059 
8548.5  0.731 0.068 
8549.5  0.731 0.063 
8550.5  0.733 0.056 
8551.5  0.723 0.049 
8552.5  0.718 0.054 
8553.5  0.776 0.046 
8554.5  0.792 0.065 
----------vandenberk.t1.online.txt----------------------------------------------

